Abundance Is an Expenditure Condition: AI Automation, Scarcity Rents, and Access

If AI and automation make reproducible goods cheap, do scarcity rents disappear or migrate? We give a closed general-equilibrium answer that separates a low unit price from economic abundance. Agents consume an automated good, a fixed-supply good, and a numeraire; their purchasing power comes from resource endowments and ownership of scarce assets. The equilibrium of a heterogeneous economy exists, is unique, and is globally stable. Aggregate scarcity rent obeys an exact accounting identity: it rises with automation if and only if real expenditure on the automated good falls. In a symmetric economy this sign is determined by whether the curvature of marginal utility is above or below one. Thus marginal cost converging to zero is insufficient: demand rebound can absorb the released resources. After automated demand is fixed or sufficiently satiated, each agent's access share is an exact convex combination of net purchasing-power and scarce-asset ownership shares. This yields a concentration decomposition with a covariance term, showing why equalizing one asset can increase access inequality when ownership sources were offsetting. A compute extension distinguishes a fixed productive input, whose rent can vanish, from a binding throughput constraint, whose rent persists. Numerical experiments reproduce the sign reversals, ownership effects, and institutional frontiers, and imply eight falsifiable restrictions. The results replace a binary ``post-scarcity'' claim with a testable condition on expenditure, capacity, and ownership.

==> supplement/falsifiable_predictions.csv <==
id,mechanism,observable_prediction,rejection_condition,minimum_data,design
P1,Demand-adjusted abundance,Scarce rent rises with automation iff real spending on reproducible goods falls; sign(dp_s/dA)=sign(1-epsilon_XA).,"After controlling for total real resources and fixed supply, p_s rises while qX robustly rises, or p_s falls while qX robustly falls.","Sector prices, quantities, resource input expenditures, and a fixed-supply rent index over automation shocks.",Event study or panel IV using automation-cost shocks; estimate quantity elasticity and rent response jointly.
P2,Marginal scarcity propensity,A balanced transfer raises scarce prices when recipients have higher psi=delta*chi than payers.,Price responses are unrelated to or have the opposite sign from independently estimated recipient-minus-payer psi.,"Transfer incidence, household Engel slopes for basic and scarce goods, and local scarce-price outcomes.",Randomized or quasi-random transfers interacted with pre-estimated scarcity propensities.
P3,Access-share decomposition,"In the saturated regime, normalized scarce access loads on net purchasing-power share and fixed-asset share with coefficients 1-delta and delta.",The two-share restriction fails jointly or estimated coefficients do not sum to one after measurement-error correction.,"Individual scarce access, disposable purchasing power, asset rights, and expenditure shares.",Cross-sectional accounting test plus panel changes around rent or dividend reforms.
P4,Ownership correlation,Access concentration contains a positive covariance term when income and fixed-asset ownership are aligned and a negative term when they offset.,"Holding both marginal concentration indices fixed, changing their rank alignment does not change access concentration as predicted.","Joint micro-distribution of income, land/rights, and scarce access rather than separate Ginis.",Reweight microdata to hold marginals fixed while varying copula/rank alignment.
P5,Conditional effect of land equalization,Land-right equalization lowers access inequality under positive alignment but can raise it under strong negative alignment.,The interaction between redistribution and pre-policy income–land rank alignment has no predicted sign.,"Before/after ownership reform, joint rank correlation, and access outcomes.",Difference-in-differences with treatment interacted with pre-reform rank alignment.
P6,Rent-weighted compute ownership,"Compute ownership concentration affects other scarce access in proportion to compute-rent share R_c/Z, not physical concentration alone.",Concentrated compute ownership has the same access effect when compute rents are near zero as when capacity rents are large.,"Compute ownership, capacity rents or markups, household income claims, and downstream scarce access.",Panel interaction: ownership concentration × compute-rent share.
P7,Cash–in-kind frontier,"At equal net cost and absent externalities, cash weakly raises revealed private welfare, while non-resalable in-kind transfers weakly raise compliance with a specified consumption floor.","In-kind strictly raises revealed utility after controlling for selection, resale restrictions, externalities, and administrative cost, without changing access compliance.","Random assignment to equal-cost cash/in-kind arms, consumption, resale, and welfare proxies.",Randomized field or online allocation experiment.
P8,Auction–lottery reversal under budgets,Auction surplus advantage declines and can reverse as value–budget misalignment increases.,Auction allocation continues to track cardinal value rather than budget under experimentally binding liquidity constraints.,"Private values elicited independently of budgets, assigned budgets, allocations, and payments.",Laboratory experiment randomizing budget caps and allocation mechanism.


==> supplement/numerical_results.csv <==
experiment,panel,scenario,x_name,x_value,metric,value,seed
soft_curvature,a,rho=0.6,A,0.1,scarce_price,3.765680297585914,20260912
soft_curvature,b,rho=0.6,A,0.1,reproducible_real_spending,6.234319702414086,20260912
soft_curvature,a,rho=0.6,A,0.10664314906971042,scarce_price,3.694958655371834,20260912
soft_curvature,b,rho=0.6,A,0.10664314906971042,reproducible_real_spending,6.305041344628166,20260912
soft_curvature,a,rho=0.6,A,0.1137276124350448,scarce_price,3.6250232647576466,20260912
soft_curvature,b,rho=0.6,A,0.1137276124350448,reproducible_real_spending,6.374976735242353,20260912
soft_curvature,a,rho=0.6,A,0.12128270726252732,scarce_price,3.5558893883929326,20260912
soft_curvature,b,rho=0.6,A,0.12128270726252732,reproducible_real_spending,6.444110611607067,20260912
soft_curvature,a,rho=0.6,A,0.12933969830175754,scarce_price,3.487571061362167,20260912
soft_curvature,b,rho=0.6,A,0.12933969830175754,reproducible_real_spending,6.512428938637833,20260912
soft_curvature,a,rho=0.6,A,0.13793192726625703,scarce_price,3.420081114858175,20260912
soft_curvature,b,rho=0.6,A,0.13793192726625703,reproducible_real_spending,6.579918885141825,20260912
soft_curvature,a,rho=0.6,A,0.147094950809279,scarce_price,3.3534312017053898,20260912
soft_curvature,b,rho=0.6,A,0.147094950809279,reproducible_real_spending,6.64656879829461,20260912
soft_curvature,a,rho=0.6,A,0.15686668766555661,scarce_price,3.287631823533431,20260912
soft_curvature,b,rho=0.6,A,0.15686668766555661,reproducible_real_spending,6.712368176466569,20260912
soft_curvature,a,rho=0.6,A,0.1672875755678966,scarce_price,3.222692359408171,20260912
soft_curvature,b,rho=0.6,A,0.1672875755678966,reproducible_real_spending,6.777307640591829,20260912
soft_curvature,a,rho=0.6,A,0.17840073858797648,scarce_price,3.1586210957346275,20260912
soft_curvature,b,rho=0.6,A,0.17840073858797648,reproducible_real_spending,6.8413789042653725,20260912
soft_curvature,a,rho=0.6,A,0.19025216559384014,scarce_price,3.0954252572537726,20260912
soft_curvature,b,rho=0.6,A,0.19025216559384014,reproducible_real_spending,6.904574742746227,20260912
soft_curvature,a,rho=0.6,A,0.20289090056259124,scarce_price,3.0331110389632947,20260912
soft_curvature,b,rho=0.6,A,0.20289090056259124,reproducible_real_spending,6.966888961036705,20260912
soft_curvature,a,rho=0.6,A,0.21636924553584214,scarce_price,2.971683638800825,20260912
soft_curvature,b,rho=0.6,A,0.21636924553584214,reproducible_real_spending,7.028316361199175,20260912
soft_curvature,a,rho=0.6,A,0.2307429770577959,scarce_price,2.911147290936615,20260912
soft_curvature,b,rho=0.6,A,0.2307429770577959,reproducible_real_spending,7.088852709063385,20260912
soft_curvature,a,rho=0.6,A,0.24607157699163296,scarce_price,2.8515052995312757,20260912
soft_curvature,b,rho=0.6,A,0.24607157699163296,reproducible_real_spending,7.148494700468724,20260912
soft_curvature,a,rho=0.6,A,0.2624184786693744,scarce_price,2.7927600728230058,20260912
soft_curvature,b,rho=0.6,A,0.2624184786693744,reproducible_real_spending,7.207239927176994,20260912
soft_curvature,a,rho=0.6,A,0.2798513293938472,scarce_price,2.734913157417335,20260912
soft_curvature,b,rho=0.6,A,0.2798513293938472,reproducible_real_spending,7.265086842582665,20260912
soft_curvature,a,rho=0.6,A,0.2984422703790468,scarce_price,2.6779652726610648,20260912
soft_curvature,b,rho=0.6,A,0.2984422703790468,reproducible_real_spending,7.322034727338935,20260912
soft_curvature,a,rho=0.6,A,0.31826823528735515,scarce_price,2.621916344990588,20260912
soft_curvature,b,rho=0.6,A,0.31826823528735515,reproducible_real_spending,7.378083655009412,20260912
soft_curvature,a,rho=0.6,A,0.3394112685990308,scarce_price,2.566765542153134,20260912
soft_curvature,b,rho=0.6,A,0.3394112685990308,reproducible_real_spending,7.433234457846866,20260912
soft_curvature,a,rho=0.6,A,0.36195886513145964,scarce_price,2.5125113072075385,20260912
soft_curvature,b,rho=0.6,A,0.36195886513145964,reproducible_real_spending,7.4874886927924615,20260912
soft_curvature,a,rho=0.6,A,0.38600433211317464,scarce_price,2.459151392219132,20260912
soft_curvature,b,rho=0.6,A,0.38600433211317464,reproducible_real_spending,7.540848607780868,20260912
soft_curvature,a,rho=0.6,A,0.4116471753109929,scarce_price,2.4066828915709166,20260912
soft_curvature,b,rho=0.6,A,0.4116471753109929,reproducible_real_spending,7.593317108429083,20260912
soft_curvature,a,rho=0.6,A,0.43899351080815435,scarce_price,2.355102274820549,20260912
soft_curvature,b,rho=0.6,A,0.43899351080815435,reproducible_real_spending,7.644897725179451,20260912
soft_curvature,a,rho=0.6,A,0.4681565041374954,scarce_price,2.3044054190397807,20260912
soft_curvature,b,rho=0.6,A,0.4681565041374954,reproducible_real_spending,7.695594580960219,20260912
soft_curvature,a,rho=0.6,A,0.4992568385868943,scarce_price,2.254587640579648,20260912
soft_curvature,b,rho=0.6,A,0.4992568385868943,reproducible_real_spending,7.745412359420352,20260912
soft_curvature,a,rho=0.6,A,0.5324232146149452,scarce_price,2.205643726211191,20260912
soft_curvature,b,rho=0.6,A,0.5324232146149452,reproducible_real_spending,7.794356273788809,20260912
soft_curvature,a,rho=0.6,A,0.5677928824435602,scarce_price,2.1575679635976153,20260912
soft_curvature,b,rho=0.6,A,0.5677928824435602,reproducible_real_spending,7.842432036402385,20260912
soft_curvature,a,rho=0.6,A,0.6055122100314916,scarce_price,2.1103541710594316,20260912
soft_curvature,b,rho=0.6,A,0.6055122100314916,reproducible_real_spending,7.889645828940568,20260912
soft_curvature,a,rho=0.6,A,0.6457372887791817,scarce_price,2.063995726599737,20260912
soft_curvature,b,rho=0.6,A,0.6457372887791817,reproducible_real_spending,7.936004273400263,20260912
soft_curvature,a,rho=0.6,A,0.688634579471489,scarce_price,2.018485596161737,20260912
soft_curvature,b,rho=0.6,A,0.688634579471489,reproducible_real_spending,7.981514403838263,20260912
soft_curvature,a,rho=0.6,A,0.7343816011313535,scarce_price,1.9738163610955315,20260912
soft_curvature,b,rho=0.6,A,0.7343816011313535,reproducible_real_spending,8.026183638904469,20260912
soft_curvature,a,rho=0.6,A,0.7831676656350356,scarce_price,1.9299802448155283,20260912
soft_curvature,b,rho=0.6,A,0.7831676656350356,reproducible_real_spending,8.070019755184472,20260912
soft_curvature,a,rho=0.6,A,0.8351946611289424,scarce_price,1.8869691386341234,20260912
soft_curvature,b,rho=0.6,A,0.8351946611289424,reproducible_real_spending,8.113030861365877,20260912
soft_curvature,a,rho=0.6,A,0.8906778874900009,scarce_price,1.8447746267610299,20260912
soft_curvature,b,rho=0.6,A,0.8906778874900009,reproducible_real_spending,8.15522537323897,20260912
soft_curvature,a,rho=0.6,A,0.9498469472869091,scarce_price,1.8033880104612674,20260912
soft_curvature,b,rho=0.6,A,0.9498469472869091,reproducible_real_spending,8.196611989538733,20260912
soft_curvature,a,rho=0.6,A,1.0129466959292726,scarce_price,1.7628003313680995,20260912
soft_curvature,b,rho=0.6,A,1.0129466959292726,reproducible_real_spending,8.2371996686319,20260912
soft_curvature,a,rho=0.6,A,1.08023825493656,scarce_price,1.7230023939501447,20260912
soft_curvature,b,rho=0.6,A,1.08023825493656,reproducible_real_spending,8.276997606049855,20260912
soft_curvature,a,rho=0.6,A,1.1520000925200342,scarce_price,1.683984787134717,20260912
soft_curvature,b,rho=0.6,A,1.1520000925200342,reproducible_real_spending,8.316015212865283,20260912
soft_curvature,a,rho=0.6,A,1.2285291759493422,scarce_price,1.6457379050919005,20260912
soft_curvature,b,rho=0.6,A,1.2285291759493422,reproducible_real_spending,8.3542620949081,20260912
soft_curvature,a,rho=0.6,A,1.310142200472542,scarce_price,1.6082519671861046,20260912
soft_curvature,b,rho=0.6,A,1.310142200472542,reproducible_real_spending,8.391748032813895,20260912
soft_curvature,a,rho=0.6,A,1.3971768998751175,scarce_price,1.5715170371039502,20260912
soft_curvature,b,rho=0.6,A,1.3971768998751175,reproducible_real_spending,8.42848296289605,20260912
soft_curvature,a,rho=0.6,A,1.4899934441013802,scarce_price,1.5355230411690801,20260912
soft_curvature,b,rho=0.6,A,1.4899934441013802,reproducible_real_spending,8.46447695883092,20260912
soft_curvature,a,rho=0.6,A,1.5889759297219475,scarce_price,1.5002597858561835,20260912
soft_curvature,b,rho=0.6,A,1.5889759297219475,reproducible_real_spending,8.499740214143817,20260912
soft_curvature,a,rho=0.6,A,1.6945339694151929,scarce_price,1.4657169745178784,20260912
soft_curvature,b,rho=0.6,A,1.6945339694151929,reproducible_real_spending,8.534283025482122,20260912
soft_curvature,a,rho=0.6,A,1.8071043870403254,scarce_price,1.4318842233394875,20260912
soft_curvature,b,rho=0.6,A,1.8071043870403254,reproducible_real_spending,8.568115776660512,20260912
soft_curvature,a,rho=0.6,A,1.927153025316691,scarce_price,1.3987510765376232,20260912
soft_curvature,b,rho=0.6,A,1.927153025316691,reproducible_real_spending,8.601248923462377,20260912
soft_curvature,a,rho=0.6,A,2.0551766735899135,scarce_price,1.3663070208197272,20260912
soft_curvature,b,rho=0.6,A,2.0551766735899135,reproducible_real_spending,8.633692979180273,20260912
soft_curvature,a,rho=0.6,A,2.191705123662407,scarce_price,1.3345414991222064,20260912
soft_curvature,b,rho=0.6,A,2.191705123662407,reproducible_real_spending,8.665458500877794,20260912
soft_curvature,a,rho=0.6,A,2.337303362195782,scarce_price,1.3034439236456894,20260912
soft_curvature,b,rho=0.6,A,2.337303362195782,reproducible_real_spending,8.69655607635431,20260912
soft_curvature,a,rho=0.6,A,2.492573908757802,scarce_price,1.2730036882064102,20260912
soft_curvature,b,rho=0.6,A,2.492573908757802,reproducible_real_spending,8.72699631179359,20260912
soft_curvature,a,rho=0.6,A,2.658159309189291,scarce_price,1.243210179923052,20260912
soft_curvature,b,rho=0.6,A,2.658159309189291,reproducible_real_spending,8.756789820076948,20260912
soft_curvature,a,rho=0.6,A,2.8347447946091204,scarce_price,1.2140527902589096,20260912
soft_curvature,b,rho=0.6,A,2.8347447946091204,reproducible_real_spending,8.78594720974109,20260912
soft_curvature,a,rho=0.6,A,3.0230611170608594,scarce_price,1.185520925439251,20260912
soft_curvature,b,rho=0.6,A,3.0230611170608594,reproducible_real_spending,8.814479074560749,20260912
soft_curvature,a,rho=0.6,A,3.2238875735356656,scarce_price,1.157604016264056,20260912
soft_curvature,b,rho=0.6,A,3.2238875735356656,reproducible_real_spending,8.842395983735944,20260912
soft_curvature,a,rho=0.6,A,3.43805523088551,scarce_price,1.1302915273362792,20260912
soft_curvature,b,rho=0.6,A,3.43805523088551,reproducible_real_spending,8.86970847266372,20260912
soft_curvature,a,rho=0.6,A,3.6664503649722118,scarce_price,1.103572965725803,20260912
soft_curvature,b,rho=0.6,A,3.6664503649722118,reproducible_real_spending,8.896427034274197,20260912
soft_curvature,a,rho=0.6,A,3.9100181282842574,scarce_price,1.077437889089225,20260912
soft_curvature,b,rho=0.6,A,3.9100181282842574,reproducible_real_spending,8.922562110910775,20260912
soft_curvature,a,rho=0.6,A,4.169766461198883,scarce_price,1.0518759132653788,20260912
soft_curvature,b,rho=0.6,A,4.169766461198883,reproducible_real_spending,8.948124086734621,20260912
soft_curvature,a,rho=0.6,A,4.446770263075114,scarce_price,1.0268767193663972,20260912
soft_curvature,b,rho=0.6,A,4.446770263075114,reproducible_real_spending,8.973123280633603,20260912
soft_curvature,a,rho=0.6,A,4.742175840438745,scarce_price,1.002430060383885,20260912
soft_curvature,b,rho=0.6,A,4.742175840438745,reproducible_real_spending,8.997569939616115,20260912
soft_curvature,a,rho=0.6,A,5.0572056506668845,scarce_price,0.978525767329419,20260912
soft_curvature,b,rho=0.6,A,5.0572056506668845,reproducible_real_spending,9.021474232670581,20260912
soft_curvature,a,rho=0.6,A,5.393163360802505,scarce_price,0.9551537549284017,20260912
soft_curvature,b,rho=0.6,A,5.393163360802505,reproducible_real_spending,9.044846245071598,20260912
soft_curvature,a,rho=0.6,A,5.75143924243362,scarce_price,0.9323040268858112,20260912
soft_curvature,b,rho=0.6,A,5.75143924243362,reproducible_real_spending,9.067695973114189,20260912
soft_curvature,a,rho=0.6,A,6.1335159249623095,scarce_price,0.9099666807421869,20260912
soft_curvature,b,rho=0.6,A,6.1335159249623095,reproducible_real_spending,9.090033319257813,20260912
soft_curvature,a,rho=0.6,A,6.540974531071984,scarce_price,0.8881319123376255,20260912
soft_curvature,b,rho=0.6,A,6.540974531071984,reproducible_real_spending,9.111868087662375,20260912
soft_curvature,a,rho=0.6,A,6.975501219782888,scarce_price,0.8667900199012948,20260912
soft_curvature,b,rho=0.6,A,6.975501219782888,reproducible_real_spending,9.133209980098705,20260912
soft_curvature,a,rho=0.6,A,7.4388941641725355,scarce_price,0.8459314077834268,20260912
soft_curvature,b,rho=0.6,A,7.4388941641725355,reproducible_real_spending,9.154068592216573,20260912
soft_curvature,a,rho=0.6,A,7.933070992636506,scarce_price,0.8255465898464376,20260912
soft_curvature,b,rho=0.6,A,7.933070992636506,reproducible_real_spending,9.174453410153562,20260912
soft_curvature,a,rho=0.6,A,8.460076724483303,scarce_price,0.8056261925311858,20260912
soft_curvature,b,rho=0.6,A,8.460076724483303,reproducible_real_spending,9.194373807468814,20260912
soft_curvature,a,rho=0.6,A,9.022092232702603,scarce_price,0.7861609576141273,20260912
soft_curvature,b,rho=0.6,A,9.022092232702603,reproducible_real_spending,9.213839042385873,20260912
soft_curvature,a,rho=0.6,A,9.621443268927802,scarce_price,0.7671417446705178,20260912
soft_curvature,b,rho=0.6,A,9.621443268927802,reproducible_real_spending,9.232858255329482,20260912
soft_curvature,a,rho=0.6,A,10.260610087940302,scarce_price,0.7485595332583443,20260912
soft_curvature,b,rho=0.6,A,10.260610087940302,reproducible_real_spending,9.251440466741656,20260912
soft_curvature,a,rho=0.6,A,10.942237711543916,scarce_price,0.7304054248373131,20260912
soft_curvature,b,rho=0.6,A,10.942237711543916,reproducible_real_spending,9.269594575162687,20260912
soft_curvature,a,rho=0.6,A,11.669146874283843,scarce_price,0.7126706444365922,20260912
soft_curvature,b,rho=0.6,A,11.669146874283843,reproducible_real_spending,9.287329355563408,20260912
soft_curvature,a,rho=0.6,A,12.44434569630598,scarce_price,0.695346542084657,20260912
soft_curvature,b,rho=0.6,A,12.44434569630598,reproducible_real_spending,9.304653457915343,20260912
soft_curvature,a,rho=0.6,A,13.271042131661675,scarce_price,0.6784245940140714,20260912
soft_curvature,b,rho=0.6,A,13.271042131661675,reproducible_real_spending,9.321575405985929,20260912
soft_curvature,a,rho=0.6,A,14.152657243572044,scarce_price,0.6618964036535626,20260912
soft_curvature,b,rho=0.6,A,14.152657243572044,reproducible_real_spending,9.338103596346437,20260912
soft_curvature,a,rho=0.6,A,15.092839361587696,scarce_price,0.6457537024192881,20260912
soft_curvature,b,rho=0.6,A,15.092839361587696,reproducible_real_spending,9.354246297580712,20260912
soft_curvature,a,rho=0.6,A,16.09547917922991,scarce_price,0.6299883503168502,20260912
soft_curvature,b,rho=0.6,A,16.09547917922991,reproducible_real_spending,9.37001164968315,20260912
soft_curvature,a,rho=0.6,A,17.164725854590348,scarce_price,0.6145923363649342,20260912
soft_curvature,b,rho=0.6,A,17.164725854590348,reproducible_real_spending,9.385407663635066,20260912
soft_curvature,a,rho=0.6,A,18.3050041805179,scarce_price,0.5995577788512989,20260912
soft_curvature,b,rho=0.6,A,18.3050041805179,reproducible_real_spending,9.400442221148701,20260912
soft_curvature,a,rho=0.6,A,19.521032895446442,scarce_price,0.5848769254311694,20260912
soft_curvature,b,rho=0.6,A,19.521032895446442,reproducible_real_spending,9.41512307456883,20260912
soft_curvature,a,rho=0.6,A,20.817844210638146,scarce_price,0.5705421530778327,20260912
soft_curvature,b,rho=0.6,A,20.817844210638146,reproducible_real_spending,9.429457846922167,20260912
soft_curvature,a,rho=0.6,A,22.200804634650932,scarce_price,0.5565459678947473,20260912
soft_curvature,b,rho=0.6,A,22.200804634650932,reproducible_real_spending,9.443454032105253,20260912
soft_curvature,a,rho=0.6,A,23.675637181205964,scarce_price,0.5428810047980992,20260912
soft_curvature,b,rho=0.6,A,23.675637181205964,reproducible_real_spending,9.4571189952019,20260912
soft_curvature,a,rho=0.6,A,25.248445052357276,scarce_price,0.5295400270783404,20260912
soft_curvature,b,rho=0.6,A,25.248445052357276,reproducible_real_spending,9.47045997292166,20260912
soft_curvature,a,rho=0.6,A,26.925736894969283,scarce_price,0.5165159258489034,20260912
soft_curvature,b,rho=0.6,A,26.925736894969283,reproducible_real_spending,9.483484074151097,20260912
soft_curvature,a,rho=0.6,A,28.714453735020097,scarce_price,0.503801719389843,20260912
soft_curvature,b,rho=0.6,A,28.714453735020097,reproducible_real_spending,9.496198280610157,20260912
soft_curvature,a,rho=0.6,A,30.621997701190534,scarce_price,0.49139055239392526,20260912
soft_curvature,b,rho=0.6,A,30.621997701190534,reproducible_real_spending,9.508609447606075,20260912
soft_curvature,a,rho=0.6,A,32.65626265660391,scarce_price,0.47927569512215484,20260912
soft_curvature,b,rho=0.6,A,32.65626265660391,reproducible_real_spending,9.520724304877845,20260912
soft_curvature,a,rho=0.6,A,34.8256668654783,scarce_price,0.4674505424756319,20260912
soft_curvature,b,rho=0.6,A,34.8256668654783,reproducible_real_spending,9.532549457524368,20260912
soft_curvature,a,rho=0.6,A,37.13918782987275,scarce_price,0.45590861299004537,20260912
soft_curvature,b,rho=0.6,A,37.13918782987275,reproducible_real_spending,9.544091387009955,20260912
soft_curvature,a,rho=0.6,A,39.60639944069097,scarce_price,0.4446435477590658,20260912
soft_curvature,b,rho=0.6,A,39.60639944069097,reproducible_real_spending,9.555356452240934,20260912
soft_curvature,a,rho=0.6,A,42.23751159668101,scarce_price,0.4336491092923396,20260912
soft_curvature,b,rho=0.6,A,42.23751159668101,reproducible_real_spending,9.56635089070766,20260912
soft_curvature,a,rho=0.6,A,45.04341245538478,scarce_price,0.422919180313702,20260912
soft_curvature,b,rho=0.6,A,45.04341245538478,reproducible_real_spending,9.577080819686298,20260912
soft_curvature,a,rho=0.6,A,48.03571349088048,scarce_price,0.41244776250484705,20260912
soft_curvature,b,rho=0.6,A,48.03571349088048,reproducible_real_spending,9.587552237495153,20260912
soft_curvature,a,rho=0.6,A,51.22679754477865,scarce_price,0.4022289751994208,20260912
soft_curvature,b,rho=0.6,A,51.22679754477865,reproducible_real_spending,9.59777102480058,20260912
soft_curvature,a,rho=0.6,A,54.629870069317086,scarce_price,0.3922570540322621,20260912
soft_curvature,b,rho=0.6,A,54.629870069317086,reproducible_real_spending,9.607742945967738,20260912
soft_curvature,a,rho=0.6,A,58.25901377461091,scarce_price,0.38252634954829645,20260912
soft_curvature,b,rho=0.6,A,58.25901377461091,reproducible_real_spending,9.617473650451704,20260912
soft_curvature,a,rho=0.6,A,62.12924690620147,scarce_price,0.3730313257752904,20260912
soft_curvature,b,rho=0.6,A,62.12924690620147,reproducible_real_spending,9.62696867422471,20260912
soft_curvature,a,rho=0.6,A,66.25658539406886,scarce_price,0.3637665587644854,20260912
soft_curvature,b,rho=0.6,A,66.25658539406886,reproducible_real_spending,9.636233441235515,20260912
soft_curvature,a,rho=0.6,A,70.65810913029688,scarce_price,0.35472673510285446,20260912
soft_curvature,b,rho=0.6,A,70.65810913029688,reproducible_real_spending,9.645273264897146,20260912
soft_curvature,a,rho=0.6,A,75.35203264966113,scarce_price,0.3459066504006483,20260912
soft_curvature,b,rho=0.6,A,75.35203264966113,reproducible_real_spending,9.654093349599352,20260912
soft_curvature,a,rho=0.6,A,80.35778050563503,scarce_price,0.33730120775747174,20260912
soft_curvature,b,rho=0.6,A,80.35778050563503,reproducible_real_spending,9.662698792242528,20260912
soft_curvature,a,rho=0.6,A,85.69606765373503,scarce_price,0.3289054162101781,20260912
soft_curvature,b,rho=0.6,A,85.69606765373503,reproducible_real_spending,9.671094583789822,20260912
soft_curvature,a,rho=0.6,A,91.38898517485251,scarce_price,0.3207143891654809,20260912
soft_curvature,b,rho=0.6,A,91.38898517485251,reproducible_real_spending,9.679285610834519,20260912
soft_curvature,a,rho=0.6,A,97.46009169331357,scarce_price,0.3127233428201741,20260912
soft_curvature,b,rho=0.6,A,97.46009169331357,reproducible_real_spending,9.687276657179826,20260912
soft_curvature,a,rho=0.6,A,103.93451086797681,scarce_price,0.30492759457151664,20260912
soft_curvature,b,rho=0.6,A,103.93451086797681,reproducible_real_spending,9.695072405428483,20260912
soft_curvature,a,rho=0.6,A,110.83903535981095,scarce_price,0.2973225614203301,20260912
soft_curvature,b,rho=0.6,A,110.83903535981095,reproducible_real_spending,9.70267743857967,20260912
soft_curvature,a,rho=0.6,A,118.20223770619218,scarce_price,0.28990375836908555,20260912
soft_curvature,b,rho=0.6,A,118.20223770619218,reproducible_real_spending,9.710096241630914,20260912
soft_curvature,a,rho=0.6,A,126.05458856074806,scarce_price,0.28266679681717655,20260912
soft_curvature,b,rho=0.6,A,126.05458856074806,reproducible_real_spending,9.717333203182823,20260912
soft_curvature,a,rho=0.6,A,134.42858278804863,scarce_price,0.27560738295541043,20260912
soft_curvature,b,rho=0.6,A,134.42858278804863,reproducible_real_spending,9.72439261704459,20260912
soft_curvature,a,rho=0.6,A,143.35887393495773,scarce_price,0.26872131616160466,20260912
soft_curvature,b,rho=0.6,A,143.35887393495773,reproducible_real_spending,9.731278683838395,20260912
soft_curvature,a,rho=0.6,A,152.8824176351153,scarce_price,0.2620044873990732,20260912
soft_curvature,b,rho=0.6,A,152.8824176351153,reproducible_real_spending,9.737995512600927,20260912
soft_curvature,a,rho=0.6,A,163.03862453999318,scarce_price,0.25545287761963387,20260912
soft_curvature,b,rho=0.6,A,163.03862453999318,reproducible_real_spending,9.744547122380366,20260912
soft_curvature,a,rho=0.6,A,173.8695234093905,scarce_price,0.24906255617272777,20260912
soft_curvature,b,rho=0.6,A,173.8695234093905,reproducible_real_spending,9.750937443827272,20260912
soft_curvature,a,rho=0.6,A,185.41993503627128,scarce_price,0.2428296792219662,20260912
soft_curvature,b,rho=0.6,A,185.41993503627128,reproducible_real_spending,9.757170320778034,20260912
soft_curvature,a,rho=0.6,A,197.73765772569112,scarce_price,0.23675048817054645,20260912
soft_curvature,b,rho=0.6,A,197.73765772569112,reproducible_real_spending,9.763249511829454,20260912
soft_curvature,a,rho=0.6,A,210.87366509536247,scarce_price,0.23082130809668655,20260912
soft_curvature,b,rho=0.6,A,210.87366509536247,reproducible_real_spending,9.769178691903313,20260912
soft_curvature,a,rho=0.6,A,224.8823170164092,scarce_price,0.22503854620020647,20260912
soft_curvature,b,rho=0.6,A,224.8823170164092,reproducible_real_spending,9.774961453799794,20260912
soft_curvature,a,rho=0.6,A,239.82158456722817,scarce_price,0.21939869026132186,20260912
soft_curvature,b,rho=0.6,A,239.82158456722817,reproducible_real_spending,9.780601309738678,20260912
soft_curvature,a,rho=0.6,A,255.75328993137066,scarce_price,0.21389830711259705,20260912
soft_curvature,b,rho=0.6,A,255.75328993137066,reproducible_real_spending,9.786101692887403,20260912
soft_curvature,a,rho=0.6,A,272.74336223220047,scarce_price,0.2085340411249046,20260912
soft_curvature,b,rho=0.6,A,272.74336223220047,reproducible_real_spending,9.791465958875095,20260912
soft_curvature,a,rho=0.6,A,290.8621103630257,scarce_price,0.20330261270822092,20260912
soft_curvature,b,rho=0.6,A,290.8621103630257,reproducible_real_spending,9.796697387291779,20260912
soft_curvature,a,rho=0.6,A,310.1845139417473,scarce_price,0.1982008168279723,20260912
soft_curvature,b,rho=0.6,A,310.1845139417473,reproducible_real_spending,9.801799183172028,20260912
soft_curvature,a,rho=0.6,A,330.7905335940541,scarce_price,0.19322552153757577,20260912
soft_curvature,b,rho=0.6,A,330.7905335940541,reproducible_real_spending,9.806774478462424,20260912
soft_curvature,a,rho=0.6,A,352.7654418491979,scarce_price,0.1883736665277933,20260912
soft_curvature,b,rho=0.6,A,352.7654418491979,reproducible_real_spending,9.811626333472207,20260912
soft_curvature,a,rho=0.6,A,376.20017601766256,scarce_price,0.18364226169341258,20260912
soft_curvature,b,rho=0.6,A,376.20017601766256,reproducible_real_spending,9.816357738306587,20260912
soft_curvature,a,rho=0.6,A,401.1917145110287,scarce_price,0.17902838571774815,20260912
soft_curvature,b,rho=0.6,A,401.1917145110287,reproducible_real_spending,9.820971614282252,20260912
soft_curvature,a,rho=0.6,A,427.8434781613236,scarce_price,0.1745291846753645,20260912
soft_curvature,b,rho=0.6,A,427.8434781613236,reproducible_real_spending,9.825470815324636,20260912
soft_curvature,a,rho=0.6,A,456.26575820061413,scarce_price,0.17014187065342234,20260912
soft_curvature,b,rho=0.6,A,456.26575820061413,reproducible_real_spending,9.829858129346578,20260912
soft_curvature,a,rho=0.6,A,486.5761726719257,scarce_price,0.16586372039194508,20260912
soft_curvature,b,rho=0.6,A,486.5761726719257,reproducible_real_spending,9.834136279608055,20260912
soft_curvature,a,rho=0.6,A,518.900153160213,scarce_price,0.16169207394331053,20260912
soft_curvature,b,rho=0.6,A,518.900153160213,reproducible_real_spending,9.83830792605669,20260912
soft_curvature,a,rho=0.6,A,553.3714638576021,scarce_price,0.1576243333511762,20260912
soft_curvature,b,rho=0.6,A,553.3714638576021,reproducible_real_spending,9.842375666648824,20260912
soft_curvature,a,rho=0.6,A,590.132755110901,scarce_price,0.15365796134907583,20260912
soft_curvature,b,rho=0.6,A,590.132755110901,reproducible_real_spending,9.846342038650924,20260912
soft_curvature,a,rho=0.6,A,629.3361537421076,scarce_price,0.14979048007882767,20260912
soft_curvature,b,rho=0.6,A,629.3361537421076,reproducible_real_spending,9.850209519921172,20260912
soft_curvature,a,rho=0.6,A,671.1438925847775,scarce_price,0.1460194698288575,20260912
soft_curvature,b,rho=0.6,A,671.1438925847775,reproducible_real_spending,9.853980530171143,20260912
soft_curvature,a,rho=0.6,A,715.7289818414412,scarce_price,0.1423425677925838,20260912
soft_curvature,b,rho=0.6,A,715.7289818414412,reproducible_real_spending,9.857657432207416,20260912
soft_curvature,a,rho=0.6,A,763.2759250402892,scarce_price,0.13875746684690782,20260912
soft_curvature,b,rho=0.6,A,763.2759250402892,reproducible_real_spending,9.861242533153092,20260912
soft_curvature,a,rho=0.6,A,813.9814825539263,scarce_price,0.13526191435081003,20260912
soft_curvature,b,rho=0.6,A,813.9814825539263,reproducible_real_spending,9.86473808564919,20260912
soft_curvature,a,rho=0.6,A,868.0554858398231,scarce_price,0.13185371096411025,20260912
soft_curvature,b,rho=0.6,A,868.0554858398231,reproducible_real_spending,9.86814628903589,20260912
soft_curvature,a,rho=0.6,A,925.7217057719612,scarce_price,0.12853070948637502,20260912
soft_curvature,b,rho=0.6,A,925.7217057719612,reproducible_real_spending,9.871469290513625,20260912
soft_curvature,a,rho=0.6,A,987.2187786570593,scarce_price,0.12529081371589612,20260912
soft_curvature,b,rho=0.6,A,987.2187786570593,reproducible_real_spending,9.874709186284104,20260912
soft_curvature,a,rho=0.6,A,1052.8011937674228,scarce_price,0.12213197732869752,20260912
soft_curvature,b,rho=0.6,A,1052.8011937674228,reproducible_real_spending,9.877868022671302,20260912
soft_curvature,a,rho=0.6,A,1122.7403464770819,scarce_price,0.11905220277754758,20260912
soft_curvature,b,rho=0.6,A,1122.7403464770819,reproducible_real_spending,9.880947797222452,20260912
soft_curvature,a,rho=0.6,A,1197.3256613593385,scarce_price,0.1160495402107653,20260912
soft_curvature,b,rho=0.6,A,1197.3256613593385,reproducible_real_spending,9.883950459789235,20260912
soft_curvature,a,rho=0.6,A,1276.8657898933363,scarce_price,0.11312208641083643,20260912
soft_curvature,b,rho=0.6,A,1276.8657898933363,reproducible_real_spending,9.886877913589164,20260912
soft_curvature,a,rho=0.6,A,1361.689887736084,scarce_price,0.11026798375259439,20260912
soft_curvature,b,rho=0.6,A,1361.689887736084,reproducible_real_spending,9.889732016247406,20260912
soft_curvature,a,rho=0.6,A,1452.1489768455654,scarce_price,0.10748541918091448,20260912
soft_curvature,b,rho=0.6,A,1452.1489768455654,reproducible_real_spending,9.892514580819086,20260912
soft_curvature,a,rho=0.6,A,1548.617398091692,scarce_price,0.10477262320770109,20260912
soft_curvature,b,rho=0.6,A,1548.617398091692,reproducible_real_spending,9.895227376792299,20260912
soft_curvature,a,rho=0.6,A,1651.4943603663949,scarce_price,0.10212786892803472,20260912
soft_curvature,b,rho=0.6,A,1651.4943603663949,reproducible_real_spending,9.897872131071965,20260912
soft_curvature,a,rho=0.6,A,1761.2055926033925,scarce_price,0.09954947105529399,20260912
soft_curvature,b,rho=0.6,A,1761.2055926033925,reproducible_real_spending,9.900450528944706,20260912
soft_curvature,a,rho=0.6,A,1878.2051055441136,scarce_price,0.09703578497504495,20260912
soft_curvature,b,rho=0.6,A,1878.2051055441136,reproducible_real_spending,9.902964215024955,20260912
soft_curvature,a,rho=0.6,A,2002.9770705403223,scarce_price,0.09458520581750207,20260912
soft_curvature,b,rho=0.6,A,2002.9770705403223,reproducible_real_spending,9.905414794182498,20260912
soft_curvature,a,rho=0.6,A,2136.0378231684317,scarce_price,0.09219616754838889,20260912
soft_curvature,b,rho=0.6,A,2136.0378231684317,reproducible_real_spending,9.907803832451611,20260912
soft_curvature,a,rho=0.6,A,2277.9379999469093,scarce_price,0.08986714207794932,20260912
soft_curvature,b,rho=0.6,A,2277.9379999469093,reproducible_real_spending,9.91013285792205,20260912
soft_curvature,a,rho=0.6,A,2429.264816998964,scarce_price,0.08759663838787546,20260912
soft_curvature,b,rho=0.6,A,2429.264816998964,reproducible_real_spending,9.912403361612125,20260912
soft_curvature,a,rho=0.6,A,2590.6445000902345,scarce_price,0.08538320167597568,20260912
soft_curvature,b,rho=0.6,A,2590.6445000902345,reproducible_real_spending,9.914616798324024,20260912
soft_curvature,a,rho=0.6,A,2762.7448760974794,scarce_price,0.0832254125182974,20260912
soft_curvature,b,rho=0.6,A,2762.7448760974794,reproducible_real_spending,9.916774587481703,20260912
soft_curvature,a,rho=0.6,A,2946.278136632423,scarce_price,0.08112188604851056,20260912
soft_curvature,b,rho=0.6,A,2946.278136632423,reproducible_real_spending,9.91887811395149,20260912
soft_curvature,a,rho=0.6,A,3142.003785257203,scarce_price,0.07907127115427315,20260912
soft_curvature,b,rho=0.6,A,3142.003785257203,reproducible_real_spending,9.920928728845727,20260912
soft_curvature,a,rho=0.6,A,3350.7317804877785,scarce_price,0.07707224969037618,20260912
soft_curvature,b,rho=0.6,A,3350.7317804877785,reproducible_real_spending,9.922927750309624,20260912
soft_curvature,a,rho=0.6,A,3573.3258875917454,scarce_price,0.07512353570837504,20260912
soft_curvature,b,rho=0.6,A,3573.3258875917454,reproducible_real_spending,9.924876464291625,20260912
soft_curvature,a,rho=0.6,A,3810.7072530510204,scarce_price,0.07322387470250291,20260912
soft_curvature,b,rho=0.6,A,3810.7072530510204,reproducible_real_spending,9.926776125297497,20260912
soft_curvature,a,rho=0.6,A,4063.8582164814693,scarce_price,0.07137204287157495,20260912
soft_curvature,b,rho=0.6,A,4063.8582164814693,reproducible_real_spending,9.928627957128425,20260912
soft_curvature,a,rho=0.6,A,4333.826375784002,scarce_price,0.06956684639666832,20260912
soft_curvature,b,rho=0.6,A,4333.826375784002,reproducible_real_spending,9.930433153603332,20260912
soft_curvature,a,rho=0.6,A,4621.728922349765,scarce_price,0.06780712073428674,20260912
soft_curvature,b,rho=0.6,A,4621.728922349765,reproducible_real_spending,9.932192879265713,20260912
soft_curvature,a,rho=0.6,A,4928.757264259383,scarce_price,0.06609172992478385,20260912
soft_curvature,b,rho=0.6,A,4928.757264259383,reproducible_real_spending,9.933908270075216,20260912
soft_curvature,a,rho=0.6,A,5256.181956608308,scarce_price,0.06441956591578624,20260912
soft_curvature,b,rho=0.6,A,5256.181956608308,reproducible_real_spending,9.935580434084214,20260912
soft_curvature,a,rho=0.6,A,5605.357959361023,scarce_price,0.06278954790034419,20260912
soft_curvature,b,rho=0.6,A,5605.357959361023,reproducible_real_spending,9.937210452099656,20260912
soft_curvature,a,rho=0.6,A,5977.730244492257,scarce_price,0.06120062166957041,20260912
soft_curvature,b,rho=0.6,A,5977.730244492257,reproducible_real_spending,9.93879937833043,20260912
soft_curvature,a,rho=0.6,A,6374.839775619046,scarce_price,0.05965175897952868,20260912
soft_curvature,b,rho=0.6,A,6374.839775619046,reproducible_real_spending,9.940348241020471,20260912
soft_curvature,a,rho=0.6,A,6798.329884868603,scarce_price,0.058141956932068695,20260912
soft_curvature,b,rho=0.6,A,6798.329884868603,reproducible_real_spending,9.941858043067931,20260912
soft_curvature,a,rho=0.6,A,7249.953073371101,scarce_price,0.05667023736941701,20260912
soft_curvature,b,rho=0.6,A,7249.953073371101,reproducible_real_spending,9.943329762630583,20260912
soft_curvature,a,rho=0.6,A,7731.5782635192,scarce_price,0.05523564628222921,20260912
soft_curvature,b,rho=0.6,A,7731.5782635192,reproducible_real_spending,9.94476435371777,20260912
soft_curvature,a,rho=0.6,A,8245.198533006096,scarce_price,0.05383725323088839,20260912
soft_curvature,b,rho=0.6,A,8245.198533006096,reproducible_real_spending,9.946162746769112,20260912
soft_curvature,a,rho=0.6,A,8792.939362647274,scarce_price,0.05247415077975148,20260912
soft_curvature,b,rho=0.6,A,8792.939362647274,reproducible_real_spending,9.947525849220249,20260912
soft_curvature,a,rho=0.6,A,9377.067432117183,scarce_price,0.05114545394417469,20260912
soft_curvature,b,rho=0.6,A,9377.067432117183,reproducible_real_spending,9.948854546055825,20260912
soft_curvature,a,rho=0.6,A,10000.0,scarce_price,0.049850299650000096,20260912
soft_curvature,b,rho=0.6,A,10000.0,reproducible_real_spending,9.95014970035,20260912
soft_curvature,a,rho=1,A,0.1,scarce_price,3.333333333333333,20260912
soft_curvature,b,rho=1,A,0.1,reproducible_real_spending,6.666666666666667,20260912
soft_curvature,a,rho=1,A,0.10664314906971042,scarce_price,3.333333333333332,20260912
soft_curvature,b,rho=1,A,0.10664314906971042,reproducible_real_spending,6.666666666666668,20260912
soft_curvature,a,rho=1,A,0.1137276124350448,scarce_price,3.333333333333334,20260912
soft_curvature,b,rho=1,A,0.1137276124350448,reproducible_real_spending,6.666666666666666,20260912
soft_curvature,a,rho=1,A,0.12128270726252732,scarce_price,3.333333333333333,20260912
soft_curvature,b,rho=1,A,0.12128270726252732,reproducible_real_spending,6.666666666666667,20260912
soft_curvature,a,rho=1,A,0.12933969830175754,scarce_price,3.333333333333332,20260912
soft_curvature,b,rho=1,A,0.12933969830175754,reproducible_real_spending,6.666666666666668,20260912
soft_curvature,a,rho=1,A,0.13793192726625703,scarce_price,3.333333333333332,20260912
soft_curvature,b,rho=1,A,0.13793192726625703,reproducible_real_spending,6.666666666666668,20260912
soft_curvature,a,rho=1,A,0.147094950809279,scarce_price,3.333333333333332,20260912
soft_curvature,b,rho=1,A,0.147094950809279,reproducible_real_spending,6.666666666666668,20260912
soft_curvature,a,rho=1,A,0.15686668766555661,scarce_price,3.333333333333332,20260912
soft_curvature,b,rho=1,A,0.15686668766555661,reproducible_real_spending,6.666666666666668,20260912
soft_curvature,a,rho=1,A,0.1672875755678966,scarce_price,3.333333333333333,20260912
soft_curvature,b,rho=1,A,0.1672875755678966,reproducible_real_spending,6.666666666666667,20260912
soft_curvature,a,rho=1,A,0.17840073858797648,scarce_price,3.333333333333335,20260912
soft_curvature,b,rho=1,A,0.17840073858797648,reproducible_real_spending,6.666666666666665,20260912
soft_curvature,a,rho=1,A,0.19025216559384014,scarce_price,3.333333333333333,20260912
soft_curvature,b,rho=1,A,0.19025216559384014,reproducible_real_spending,6.666666666666667,20260912
soft_curvature,a,rho=1,A,0.20289090056259124,scarce_price,3.333333333333332,20260912
soft_curvature,b,rho=1,A,0.20289090056259124,reproducible_real_spending,6.666666666666668,20260912
soft_curvature,a,rho=1,A,0.21636924553584214,scarce_price,3.333333333333333,20260912
soft_curvature,b,rho=1,A,0.21636924553584214,reproducible_real_spending,6.666666666666667,20260912
soft_curvature,a,rho=1,A,0.2307429770577959,scarce_price,3.333333333333333,20260912
soft_curvature,b,rho=1,A,0.2307429770577959,reproducible_real_spending,6.666666666666667,20260912
soft_curvature,a,rho=1,A,0.24607157699163296,scarce_price,3.333333333333333,20260912
soft_curvature,b,rho=1,A,0.24607157699163296,reproducible_real_spending,6.666666666666667,20260912
soft_curvature,a,rho=1,A,0.2624184786693744,scarce_price,3.333333333333333,20260912
soft_curvature,b,rho=1,A,0.2624184786693744,reproducible_real_spending,6.666666666666667,20260912
soft_curvature,a,rho=1,A,0.2798513293938472,scarce_price,3.333333333333333,20260912
soft_curvature,b,rho=1,A,0.2798513293938472,reproducible_real_spending,6.666666666666667,20260912
soft_curvature,a,rho=1,A,0.2984422703790468,scarce_price,3.333333333333333,20260912
soft_curvature,b,rho=1,A,0.2984422703790468,reproducible_real_spending,6.666666666666667,20260912
soft_curvature,a,rho=1,A,0.31826823528735515,scarce_price,3.3333333333333313,20260912
soft_curvature,b,rho=1,A,0.31826823528735515,reproducible_real_spending,6.666666666666669,20260912
soft_curvature,a,rho=1,A,0.3394112685990308,scarce_price,3.333333333333332,20260912
soft_curvature,b,rho=1,A,0.3394112685990308,reproducible_real_spending,6.666666666666668,20260912
soft_curvature,a,rho=1,A,0.36195886513145964,scarce_price,3.333333333333334,20260912
soft_curvature,b,rho=1,A,0.36195886513145964,reproducible_real_spending,6.666666666666666,20260912
soft_curvature,a,rho=1,A,0.38600433211317464,scarce_price,3.333333333333332,20260912
soft_curvature,b,rho=1,A,0.38600433211317464,reproducible_real_spending,6.666666666666668,20260912
soft_curvature,a,rho=1,A,0.4116471753109929,scarce_price,3.333333333333332,20260912
soft_curvature,b,rho=1,A,0.4116471753109929,reproducible_real_spending,6.666666666666668,20260912
soft_curvature,a,rho=1,A,0.43899351080815435,scarce_price,3.333333333333332,20260912
soft_curvature,b,rho=1,A,0.43899351080815435,reproducible_real_spending,6.666666666666668,20260912
soft_curvature,a,rho=1,A,0.4681565041374954,scarce_price,3.333333333333332,20260912
soft_curvature,b,rho=1,A,0.4681565041374954,reproducible_real_spending,6.666666666666668,20260912
soft_curvature,a,rho=1,A,0.4992568385868943,scarce_price,3.333333333333333,20260912
soft_curvature,b,rho=1,A,0.4992568385868943,reproducible_real_spending,6.666666666666667,20260912
soft_curvature,a,rho=1,A,0.5324232146149452,scarce_price,3.333333333333333,20260912
soft_curvature,b,rho=1,A,0.5324232146149452,reproducible_real_spending,6.666666666666667,20260912
soft_curvature,a,rho=1,A,0.5677928824435602,scarce_price,3.333333333333332,20260912
soft_curvature,b,rho=1,A,0.5677928824435602,reproducible_real_spending,6.666666666666668,20260912
soft_curvature,a,rho=1,A,0.6055122100314916,scarce_price,3.3333333333333313,20260912
soft_curvature,b,rho=1,A,0.6055122100314916,reproducible_real_spending,6.666666666666669,20260912
soft_curvature,a,rho=1,A,0.6457372887791817,scarce_price,3.333333333333334,20260912
soft_curvature,b,rho=1,A,0.6457372887791817,reproducible_real_spending,6.666666666666666,20260912
soft_curvature,a,rho=1,A,0.688634579471489,scarce_price,3.333333333333333,20260912
soft_curvature,b,rho=1,A,0.688634579471489,reproducible_real_spending,6.666666666666667,20260912
soft_curvature,a,rho=1,A,0.7343816011313535,scarce_price,3.333333333333332,20260912
soft_curvature,b,rho=1,A,0.7343816011313535,reproducible_real_spending,6.666666666666668,20260912
soft_curvature,a,rho=1,A,0.7831676656350356,scarce_price,3.333333333333333,20260912
soft_curvature,b,rho=1,A,0.7831676656350356,reproducible_real_spending,6.666666666666667,20260912
soft_curvature,a,rho=1,A,0.8351946611289424,scarce_price,3.333333333333333,20260912
soft_curvature,b,rho=1,A,0.8351946611289424,reproducible_real_spending,6.666666666666667,20260912
soft_curvature,a,rho=1,A,0.8906778874900009,scarce_price,3.333333333333332,20260912
soft_curvature,b,rho=1,A,0.8906778874900009,reproducible_real_spending,6.666666666666668,20260912
soft_curvature,a,rho=1,A,0.9498469472869091,scarce_price,3.333333333333332,20260912
soft_curvature,b,rho=1,A,0.9498469472869091,reproducible_real_spending,6.666666666666668,20260912
soft_curvature,a,rho=1,A,1.0129466959292726,scarce_price,3.333333333333333,20260912
soft_curvature,b,rho=1,A,1.0129466959292726,reproducible_real_spending,6.666666666666667,20260912
soft_curvature,a,rho=1,A,1.08023825493656,scarce_price,3.333333333333333,20260912
soft_curvature,b,rho=1,A,1.08023825493656,reproducible_real_spending,6.666666666666667,20260912
soft_curvature,a,rho=1,A,1.1520000925200342,scarce_price,3.333333333333333,20260912
soft_curvature,b,rho=1,A,1.1520000925200342,reproducible_real_spending,6.666666666666667,20260912
soft_curvature,a,rho=1,A,1.2285291759493422,scarce_price,3.3333333333333313,20260912
soft_curvature,b,rho=1,A,1.2285291759493422,reproducible_real_spending,6.666666666666669,20260912
soft_curvature,a,rho=1,A,1.310142200472542,scarce_price,3.333333333333332,20260912
soft_curvature,b,rho=1,A,1.310142200472542,reproducible_real_spending,6.666666666666668,20260912
soft_curvature,a,rho=1,A,1.3971768998751175,scarce_price,3.333333333333334,20260912
soft_curvature,b,rho=1,A,1.3971768998751175,reproducible_real_spending,6.666666666666666,20260912
soft_curvature,a,rho=1,A,1.4899934441013802,scarce_price,3.333333333333333,20260912
soft_curvature,b,rho=1,A,1.4899934441013802,reproducible_real_spending,6.666666666666667,20260912
soft_curvature,a,rho=1,A,1.5889759297219475,scarce_price,3.333333333333332,20260912
soft_curvature,b,rho=1,A,1.5889759297219475,reproducible_real_spending,6.666666666666668,20260912
soft_curvature,a,rho=1,A,1.6945339694151929,scarce_price,3.3333333333333313,20260912
soft_curvature,b,rho=1,A,1.6945339694151929,reproducible_real_spending,6.666666666666669,20260912
soft_curvature,a,rho=1,A,1.8071043870403254,scarce_price,3.3333333333333313,20260912
soft_curvature,b,rho=1,A,1.8071043870403254,reproducible_real_spending,6.666666666666669,20260912
soft_curvature,a,rho=1,A,1.927153025316691,scarce_price,3.333333333333332,20260912
soft_curvature,b,rho=1,A,1.927153025316691,reproducible_real_spending,6.666666666666668,20260912
soft_curvature,a,rho=1,A,2.0551766735899135,scarce_price,3.333333333333332,20260912
soft_curvature,b,rho=1,A,2.0551766735899135,reproducible_real_spending,6.666666666666668,20260912
soft_curvature,a,rho=1,A,2.191705123662407,scarce_price,3.333333333333332,20260912
soft_curvature,b,rho=1,A,2.191705123662407,reproducible_real_spending,6.666666666666668,20260912
soft_curvature,a,rho=1,A,2.337303362195782,scarce_price,3.333333333333332,20260912
soft_curvature,b,rho=1,A,2.337303362195782,reproducible_real_spending,6.666666666666668,20260912
soft_curvature,a,rho=1,A,2.492573908757802,scarce_price,3.333333333333334,20260912
soft_curvature,b,rho=1,A,2.492573908757802,reproducible_real_spending,6.666666666666666,20260912
soft_curvature,a,rho=1,A,2.658159309189291,scarce_price,3.333333333333334,20260912
soft_curvature,b,rho=1,A,2.658159309189291,reproducible_real_spending,6.666666666666666,20260912
soft_curvature,a,rho=1,A,2.8347447946091204,scarce_price,3.333333333333334,20260912
soft_curvature,b,rho=1,A,2.8347447946091204,reproducible_real_spending,6.666666666666666,20260912
soft_curvature,a,rho=1,A,3.0230611170608594,scarce_price,3.333333333333334,20260912
soft_curvature,b,rho=1,A,3.0230611170608594,reproducible_real_spending,6.666666666666666,20260912
soft_curvature,a,rho=1,A,3.2238875735356656,scarce_price,3.3333333333333313,20260912
soft_curvature,b,rho=1,A,3.2238875735356656,reproducible_real_spending,6.666666666666669,20260912
soft_curvature,a,rho=1,A,3.43805523088551,scarce_price,3.333333333333333,20260912
soft_curvature,b,rho=1,A,3.43805523088551,reproducible_real_spending,6.666666666666667,20260912
soft_curvature,a,rho=1,A,3.6664503649722118,scarce_price,3.333333333333333,20260912
soft_curvature,b,rho=1,A,3.6664503649722118,reproducible_real_spending,6.666666666666667,20260912
soft_curvature,a,rho=1,A,3.9100181282842574,scarce_price,3.333333333333333,20260912
soft_curvature,b,rho=1,A,3.9100181282842574,reproducible_real_spending,6.666666666666667,20260912
soft_curvature,a,rho=1,A,4.169766461198883,scarce_price,3.333333333333333,20260912
soft_curvature,b,rho=1,A,4.169766461198883,reproducible_real_spending,6.666666666666667,20260912
soft_curvature,a,rho=1,A,4.446770263075114,scarce_price,3.333333333333333,20260912
soft_curvature,b,rho=1,A,4.446770263075114,reproducible_real_spending,6.666666666666667,20260912
soft_curvature,a,rho=1,A,4.742175840438745,scarce_price,3.333333333333334,20260912
soft_curvature,b,rho=1,A,4.742175840438745,reproducible_real_spending,6.666666666666666,20260912
soft_curvature,a,rho=1,A,5.0572056506668845,scarce_price,3.3333333333333313,20260912
soft_curvature,b,rho=1,A,5.0572056506668845,reproducible_real_spending,6.666666666666669,20260912
soft_curvature,a,rho=1,A,5.393163360802505,scarce_price,3.333333333333334,20260912
soft_curvature,b,rho=1,A,5.393163360802505,reproducible_real_spending,6.666666666666666,20260912
soft_curvature,a,rho=1,A,5.75143924243362,scarce_price,3.333333333333334,20260912
soft_curvature,b,rho=1,A,5.75143924243362,reproducible_real_spending,6.666666666666666,20260912
soft_curvature,a,rho=1,A,6.1335159249623095,scarce_price,3.333333333333334,20260912
soft_curvature,b,rho=1,A,6.1335159249623095,reproducible_real_spending,6.666666666666666,20260912
soft_curvature,a,rho=1,A,6.540974531071984,scarce_price,3.333333333333333,20260912
soft_curvature,b,rho=1,A,6.540974531071984,reproducible_real_spending,6.666666666666667,20260912
soft_curvature,a,rho=1,A,6.975501219782888,scarce_price,3.333333333333334,20260912
soft_curvature,b,rho=1,A,6.975501219782888,reproducible_real_spending,6.666666666666666,20260912
soft_curvature,a,rho=1,A,7.4388941641725355,scarce_price,3.333333333333333,20260912
soft_curvature,b,rho=1,A,7.4388941641725355,reproducible_real_spending,6.666666666666667,20260912
soft_curvature,a,rho=1,A,7.933070992636506,scarce_price,3.333333333333334,20260912
soft_curvature,b,rho=1,A,7.933070992636506,reproducible_real_spending,6.666666666666666,20260912
soft_curvature,a,rho=1,A,8.460076724483303,scarce_price,3.333333333333333,20260912
soft_curvature,b,rho=1,A,8.460076724483303,reproducible_real_spending,6.666666666666667,20260912
soft_curvature,a,rho=1,A,9.022092232702603,scarce_price,3.333333333333333,20260912
soft_curvature,b,rho=1,A,9.022092232702603,reproducible_real_spending,6.666666666666667,20260912
soft_curvature,a,rho=1,A,9.621443268927802,scarce_price,3.3333333333333313,20260912
soft_curvature,b,rho=1,A,9.621443268927802,reproducible_real_spending,6.666666666666669,20260912
soft_curvature,a,rho=1,A,10.260610087940302,scarce_price,3.333333333333332,20260912
soft_curvature,b,rho=1,A,10.260610087940302,reproducible_real_spending,6.666666666666668,20260912
soft_curvature,a,rho=1,A,10.942237711543916,scarce_price,3.333333333333332,20260912
soft_curvature,b,rho=1,A,10.942237711543916,reproducible_real_spending,6.666666666666668,20260912
soft_curvature,a,rho=1,A,11.669146874283843,scarce_price,3.333333333333333,20260912
soft_curvature,b,rho=1,A,11.669146874283843,reproducible_real_spending,6.666666666666667,20260912
soft_curvature,a,rho=1,A,12.44434569630598,scarce_price,3.333333333333333,20260912
soft_curvature,b,rho=1,A,12.44434569630598,reproducible_real_spending,6.666666666666667,20260912
soft_curvature,a,rho=1,A,13.271042131661675,scarce_price,3.3333333333333313,20260912
soft_curvature,b,rho=1,A,13.271042131661675,reproducible_real_spending,6.666666666666669,20260912
soft_curvature,a,rho=1,A,14.152657243572044,scarce_price,3.333333333333333,20260912
soft_curvature,b,rho=1,A,14.152657243572044,reproducible_real_spending,6.666666666666667,20260912
soft_curvature,a,rho=1,A,15.092839361587696,scarce_price,3.333333333333332,20260912
soft_curvature,b,rho=1,A,15.092839361587696,reproducible_real_spending,6.666666666666668,20260912
soft_curvature,a,rho=1,A,16.09547917922991,scarce_price,3.333333333333332,20260912
soft_curvature,b,rho=1,A,16.09547917922991,reproducible_real_spending,6.666666666666668,20260912
soft_curvature,a,rho=1,A,17.164725854590348,scarce_price,3.333333333333333,20260912
soft_curvature,b,rho=1,A,17.164725854590348,reproducible_real_spending,6.666666666666667,20260912
soft_curvature,a,rho=1,A,18.3050041805179,scarce_price,3.333333333333334,20260912
soft_curvature,b,rho=1,A,18.3050041805179,reproducible_real_spending,6.666666666666666,20260912
soft_curvature,a,rho=1,A,19.521032895446442,scarce_price,3.333333333333334,20260912
soft_curvature,b,rho=1,A,19.521032895446442,reproducible_real_spending,6.666666666666666,20260912
soft_curvature,a,rho=1,A,20.817844210638146,scarce_price,3.333333333333332,20260912
soft_curvature,b,rho=1,A,20.817844210638146,reproducible_real_spending,6.666666666666668,20260912
soft_curvature,a,rho=1,A,22.200804634650932,scarce_price,3.333333333333332,20260912
soft_curvature,b,rho=1,A,22.200804634650932,reproducible_real_spending,6.666666666666668,20260912
soft_curvature,a,rho=1,A,23.675637181205964,scarce_price,3.333333333333334,20260912
soft_curvature,b,rho=1,A,23.675637181205964,reproducible_real_spending,6.666666666666666,20260912
soft_curvature,a,rho=1,A,25.248445052357276,scarce_price,3.3333333333333313,20260912
soft_curvature,b,rho=1,A,25.248445052357276,reproducible_real_spending,6.666666666666669,20260912
soft_curvature,a,rho=1,A,26.925736894969283,scarce_price,3.333333333333332,20260912
soft_curvature,b,rho=1,A,26.925736894969283,reproducible_real_spending,6.666666666666668,20260912
soft_curvature,a,rho=1,A,28.714453735020097,scarce_price,3.333333333333332,20260912
soft_curvature,b,rho=1,A,28.714453735020097,reproducible_real_spending,6.666666666666668,20260912
soft_curvature,a,rho=1,A,30.621997701190534,scarce_price,3.333333333333333,20260912
soft_curvature,b,rho=1,A,30.621997701190534,reproducible_real_spending,6.666666666666667,20260912
soft_curvature,a,rho=1,A,32.65626265660391,scarce_price,3.333333333333332,20260912
soft_curvature,b,rho=1,A,32.65626265660391,reproducible_real_spending,6.666666666666668,20260912
soft_curvature,a,rho=1,A,34.8256668654783,scarce_price,3.333333333333333,20260912
soft_curvature,b,rho=1,A,34.8256668654783,reproducible_real_spending,6.666666666666667,20260912
soft_curvature,a,rho=1,A,37.13918782987275,scarce_price,3.333333333333333,20260912
soft_curvature,b,rho=1,A,37.13918782987275,reproducible_real_spending,6.666666666666667,20260912
soft_curvature,a,rho=1,A,39.60639944069097,scarce_price,3.3333333333333313,20260912
soft_curvature,b,rho=1,A,39.60639944069097,reproducible_real_spending,6.666666666666669,20260912
soft_curvature,a,rho=1,A,42.23751159668101,scarce_price,3.333333333333333,20260912
soft_curvature,b,rho=1,A,42.23751159668101,reproducible_real_spending,6.666666666666667,20260912
soft_curvature,a,rho=1,A,45.04341245538478,scarce_price,3.3333333333333313,20260912
soft_curvature,b,rho=1,A,45.04341245538478,reproducible_real_spending,6.666666666666669,20260912
soft_curvature,a,rho=1,A,48.03571349088048,scarce_price,3.333333333333332,20260912
soft_curvature,b,rho=1,A,48.03571349088048,reproducible_real_spending,6.666666666666668,20260912
soft_curvature,a,rho=1,A,51.22679754477865,scarce_price,3.333333333333333,20260912
soft_curvature,b,rho=1,A,51.22679754477865,reproducible_real_spending,6.666666666666667,20260912
soft_curvature,a,rho=1,A,54.629870069317086,scarce_price,3.333333333333332,20260912
soft_curvature,b,rho=1,A,54.629870069317086,reproducible_real_spending,6.666666666666668,20260912
soft_curvature,a,rho=1,A,58.25901377461091,scarce_price,3.3333333333333313,20260912
soft_curvature,b,rho=1,A,58.25901377461091,reproducible_real_spending,6.666666666666669,20260912
soft_curvature,a,rho=1,A,62.12924690620147,scarce_price,3.333333333333332,20260912
soft_curvature,b,rho=1,A,62.12924690620147,reproducible_real_spending,6.666666666666668,20260912
soft_curvature,a,rho=1,A,66.25658539406886,scarce_price,3.333333333333333,20260912
soft_curvature,b,rho=1,A,66.25658539406886,reproducible_real_spending,6.666666666666667,20260912
soft_curvature,a,rho=1,A,70.65810913029688,scarce_price,3.333333333333332,20260912
soft_curvature,b,rho=1,A,70.65810913029688,reproducible_real_spending,6.666666666666668,20260912
soft_curvature,a,rho=1,A,75.35203264966113,scarce_price,3.333333333333333,20260912
soft_curvature,b,rho=1,A,75.35203264966113,reproducible_real_spending,6.666666666666667,20260912
soft_curvature,a,rho=1,A,80.35778050563503,scarce_price,3.333333333333332,20260912
soft_curvature,b,rho=1,A,80.35778050563503,reproducible_real_spending,6.666666666666668,20260912
soft_curvature,a,rho=1,A,85.69606765373503,scarce_price,3.333333333333333,20260912
soft_curvature,b,rho=1,A,85.69606765373503,reproducible_real_spending,6.666666666666667,20260912
soft_curvature,a,rho=1,A,91.38898517485251,scarce_price,3.333333333333332,20260912
soft_curvature,b,rho=1,A,91.38898517485251,reproducible_real_spending,6.666666666666668,20260912
soft_curvature,a,rho=1,A,97.46009169331357,scarce_price,3.333333333333332,20260912
soft_curvature,b,rho=1,A,97.46009169331357,reproducible_real_spending,6.666666666666668,20260912
soft_curvature,a,rho=1,A,103.93451086797681,scarce_price,3.333333333333332,20260912
soft_curvature,b,rho=1,A,103.93451086797681,reproducible_real_spending,6.666666666666668,20260912
soft_curvature,a,rho=1,A,110.83903535981095,scarce_price,3.333333333333333,20260912
soft_curvature,b,rho=1,A,110.83903535981095,reproducible_real_spending,6.666666666666667,20260912
soft_curvature,a,rho=1,A,118.20223770619218,scarce_price,3.333333333333332,20260912
soft_curvature,b,rho=1,A,118.20223770619218,reproducible_real_spending,6.666666666666668,20260912
soft_curvature,a,rho=1,A,126.05458856074806,scarce_price,3.333333333333333,20260912
soft_curvature,b,rho=1,A,126.05458856074806,reproducible_real_spending,6.666666666666667,20260912
soft_curvature,a,rho=1,A,134.42858278804863,scarce_price,3.333333333333333,20260912
soft_curvature,b,rho=1,A,134.42858278804863,reproducible_real_spending,6.666666666666667,20260912
soft_curvature,a,rho=1,A,143.35887393495773,scarce_price,3.333333333333333,20260912
soft_curvature,b,rho=1,A,143.35887393495773,reproducible_real_spending,6.666666666666667,20260912
soft_curvature,a,rho=1,A,152.8824176351153,scarce_price,3.333333333333332,20260912
soft_curvature,b,rho=1,A,152.8824176351153,reproducible_real_spending,6.666666666666668,20260912
soft_curvature,a,rho=1,A,163.03862453999318,scarce_price,3.333333333333332,20260912
soft_curvature,b,rho=1,A,163.03862453999318,reproducible_real_spending,6.666666666666668,20260912
soft_curvature,a,rho=1,A,173.8695234093905,scarce_price,3.333333333333333,20260912
soft_curvature,b,rho=1,A,173.8695234093905,reproducible_real_spending,6.666666666666667,20260912
soft_curvature,a,rho=1,A,185.41993503627128,scarce_price,3.333333333333332,20260912
soft_curvature,b,rho=1,A,185.41993503627128,reproducible_real_spending,6.666666666666668,20260912
soft_curvature,a,rho=1,A,197.73765772569112,scarce_price,3.3333333333333313,20260912
soft_curvature,b,rho=1,A,197.73765772569112,reproducible_real_spending,6.666666666666669,20260912
soft_curvature,a,rho=1,A,210.87366509536247,scarce_price,3.333333333333333,20260912
soft_curvature,b,rho=1,A,210.87366509536247,reproducible_real_spending,6.666666666666667,20260912
soft_curvature,a,rho=1,A,224.8823170164092,scarce_price,3.333333333333332,20260912
soft_curvature,b,rho=1,A,224.8823170164092,reproducible_real_spending,6.666666666666668,20260912
soft_curvature,a,rho=1,A,239.82158456722817,scarce_price,3.333333333333332,20260912
soft_curvature,b,rho=1,A,239.82158456722817,reproducible_real_spending,6.666666666666668,20260912
soft_curvature,a,rho=1,A,255.75328993137066,scarce_price,3.333333333333333,20260912
soft_curvature,b,rho=1,A,255.75328993137066,reproducible_real_spending,6.666666666666667,20260912
soft_curvature,a,rho=1,A,272.74336223220047,scarce_price,3.333333333333333,20260912
soft_curvature,b,rho=1,A,272.74336223220047,reproducible_real_spending,6.666666666666667,20260912
soft_curvature,a,rho=1,A,290.8621103630257,scarce_price,3.333333333333332,20260912
soft_curvature,b,rho=1,A,290.8621103630257,reproducible_real_spending,6.666666666666668,20260912
soft_curvature,a,rho=1,A,310.1845139417473,scarce_price,3.333333333333332,20260912
soft_curvature,b,rho=1,A,310.1845139417473,reproducible_real_spending,6.666666666666668,20260912
soft_curvature,a,rho=1,A,330.7905335940541,scarce_price,3.333333333333335,20260912
soft_curvature,b,rho=1,A,330.7905335940541,reproducible_real_spending,6.666666666666665,20260912
soft_curvature,a,rho=1,A,352.7654418491979,scarce_price,3.333333333333334,20260912
soft_curvature,b,rho=1,A,352.7654418491979,reproducible_real_spending,6.666666666666666,20260912
soft_curvature,a,rho=1,A,376.20017601766256,scarce_price,3.3333333333333313,20260912
soft_curvature,b,rho=1,A,376.20017601766256,reproducible_real_spending,6.666666666666669,20260912
soft_curvature,a,rho=1,A,401.1917145110287,scarce_price,3.333333333333334,20260912
soft_curvature,b,rho=1,A,401.1917145110287,reproducible_real_spending,6.666666666666666,20260912
soft_curvature,a,rho=1,A,427.8434781613236,scarce_price,3.333333333333334,20260912
soft_curvature,b,rho=1,A,427.8434781613236,reproducible_real_spending,6.666666666666666,20260912
soft_curvature,a,rho=1,A,456.26575820061413,scarce_price,3.333333333333332,20260912
soft_curvature,b,rho=1,A,456.26575820061413,reproducible_real_spending,6.666666666666668,20260912
soft_curvature,a,rho=1,A,486.5761726719257,scarce_price,3.333333333333332,20260912
soft_curvature,b,rho=1,A,486.5761726719257,reproducible_real_spending,6.666666666666668,20260912
soft_curvature,a,rho=1,A,518.900153160213,scarce_price,3.333333333333332,20260912
soft_curvature,b,rho=1,A,518.900153160213,reproducible_real_spending,6.666666666666668,20260912
soft_curvature,a,rho=1,A,553.3714638576021,scarce_price,3.333333333333332,20260912
soft_curvature,b,rho=1,A,553.3714638576021,reproducible_real_spending,6.666666666666668,20260912
soft_curvature,a,rho=1,A,590.132755110901,scarce_price,3.333333333333333,20260912
soft_curvature,b,rho=1,A,590.132755110901,reproducible_real_spending,6.666666666666667,20260912
soft_curvature,a,rho=1,A,629.3361537421076,scarce_price,3.3333333333333313,20260912
soft_curvature,b,rho=1,A,629.3361537421076,reproducible_real_spending,6.666666666666669,20260912
soft_curvature,a,rho=1,A,671.1438925847775,scarce_price,3.333333333333332,20260912
soft_curvature,b,rho=1,A,671.1438925847775,reproducible_real_spending,6.666666666666668,20260912
soft_curvature,a,rho=1,A,715.7289818414412,scarce_price,3.333333333333334,20260912
soft_curvature,b,rho=1,A,715.7289818414412,reproducible_real_spending,6.666666666666666,20260912
soft_curvature,a,rho=1,A,763.2759250402892,scarce_price,3.333333333333332,20260912
soft_curvature,b,rho=1,A,763.2759250402892,reproducible_real_spending,6.666666666666668,20260912
soft_curvature,a,rho=1,A,813.9814825539263,scarce_price,3.333333333333333,20260912
soft_curvature,b,rho=1,A,813.9814825539263,reproducible_real_spending,6.666666666666667,20260912
soft_curvature,a,rho=1,A,868.0554858398231,scarce_price,3.333333333333332,20260912
soft_curvature,b,rho=1,A,868.0554858398231,reproducible_real_spending,6.666666666666668,20260912
soft_curvature,a,rho=1,A,925.7217057719612,scarce_price,3.333333333333333,20260912
soft_curvature,b,rho=1,A,925.7217057719612,reproducible_real_spending,6.666666666666667,20260912
soft_curvature,a,rho=1,A,987.2187786570593,scarce_price,3.333333333333332,20260912
soft_curvature,b,rho=1,A,987.2187786570593,reproducible_real_spending,6.666666666666668,20260912
soft_curvature,a,rho=1,A,1052.8011937674228,scarce_price,3.333333333333332,20260912
soft_curvature,b,rho=1,A,1052.8011937674228,reproducible_real_spending,6.666666666666668,20260912
soft_curvature,a,rho=1,A,1122.7403464770819,scarce_price,3.333333333333333,20260912
soft_curvature,b,rho=1,A,1122.7403464770819,reproducible_real_spending,6.666666666666667,20260912
soft_curvature,a,rho=1,A,1197.3256613593385,scarce_price,3.333333333333333,20260912
soft_curvature,b,rho=1,A,1197.3256613593385,reproducible_real_spending,6.666666666666667,20260912
soft_curvature,a,rho=1,A,1276.8657898933363,scarce_price,3.333333333333335,20260912
soft_curvature,b,rho=1,A,1276.8657898933363,reproducible_real_spending,6.666666666666665,20260912
soft_curvature,a,rho=1,A,1361.689887736084,scarce_price,3.333333333333334,20260912
soft_curvature,b,rho=1,A,1361.689887736084,reproducible_real_spending,6.666666666666666,20260912
soft_curvature,a,rho=1,A,1452.1489768455654,scarce_price,3.333333333333334,20260912
soft_curvature,b,rho=1,A,1452.1489768455654,reproducible_real_spending,6.666666666666666,20260912
soft_curvature,a,rho=1,A,1548.617398091692,scarce_price,3.333333333333333,20260912
soft_curvature,b,rho=1,A,1548.617398091692,reproducible_real_spending,6.666666666666667,20260912
soft_curvature,a,rho=1,A,1651.4943603663949,scarce_price,3.333333333333332,20260912
soft_curvature,b,rho=1,A,1651.4943603663949,reproducible_real_spending,6.666666666666668,20260912
soft_curvature,a,rho=1,A,1761.2055926033925,scarce_price,3.333333333333332,20260912
soft_curvature,b,rho=1,A,1761.2055926033925,reproducible_real_spending,6.666666666666668,20260912
soft_curvature,a,rho=1,A,1878.2051055441136,scarce_price,3.3333333333333313,20260912
soft_curvature,b,rho=1,A,1878.2051055441136,reproducible_real_spending,6.666666666666669,20260912
soft_curvature,a,rho=1,A,2002.9770705403223,scarce_price,3.333333333333332,20260912
soft_curvature,b,rho=1,A,2002.9770705403223,reproducible_real_spending,6.666666666666668,20260912
soft_curvature,a,rho=1,A,2136.0378231684317,scarce_price,3.333333333333333,20260912
soft_curvature,b,rho=1,A,2136.0378231684317,reproducible_real_spending,6.666666666666667,20260912
soft_curvature,a,rho=1,A,2277.9379999469093,scarce_price,3.333333333333333,20260912
soft_curvature,b,rho=1,A,2277.9379999469093,reproducible_real_spending,6.666666666666667,20260912
soft_curvature,a,rho=1,A,2429.264816998964,scarce_price,3.333333333333332,20260912
soft_curvature,b,rho=1,A,2429.264816998964,reproducible_real_spending,6.666666666666668,20260912
soft_curvature,a,rho=1,A,2590.6445000902345,scarce_price,3.333333333333334,20260912
soft_curvature,b,rho=1,A,2590.6445000902345,reproducible_real_spending,6.666666666666666,20260912
soft_curvature,a,rho=1,A,2762.7448760974794,scarce_price,3.333333333333332,20260912
soft_curvature,b,rho=1,A,2762.7448760974794,reproducible_real_spending,6.666666666666668,20260912
soft_curvature,a,rho=1,A,2946.278136632423,scarce_price,3.333333333333332,20260912
soft_curvature,b,rho=1,A,2946.278136632423,reproducible_real_spending,6.666666666666668,20260912
soft_curvature,a,rho=1,A,3142.003785257203,scarce_price,3.333333333333334,20260912
soft_curvature,b,rho=1,A,3142.003785257203,reproducible_real_spending,6.666666666666666,20260912
soft_curvature,a,rho=1,A,3350.7317804877785,scarce_price,3.333333333333333,20260912
soft_curvature,b,rho=1,A,3350.7317804877785,reproducible_real_spending,6.666666666666667,20260912
soft_curvature,a,rho=1,A,3573.3258875917454,scarce_price,3.333333333333333,20260912
soft_curvature,b,rho=1,A,3573.3258875917454,reproducible_real_spending,6.666666666666667,20260912
soft_curvature,a,rho=1,A,3810.7072530510204,scarce_price,3.333333333333332,20260912
soft_curvature,b,rho=1,A,3810.7072530510204,reproducible_real_spending,6.666666666666668,20260912
soft_curvature,a,rho=1,A,4063.8582164814693,scarce_price,3.3333333333333313,20260912
soft_curvature,b,rho=1,A,4063.8582164814693,reproducible_real_spending,6.666666666666669,20260912
soft_curvature,a,rho=1,A,4333.826375784002,scarce_price,3.333333333333332,20260912
soft_curvature,b,rho=1,A,4333.826375784002,reproducible_real_spending,6.666666666666668,20260912
soft_curvature,a,rho=1,A,4621.728922349765,scarce_price,3.333333333333333,20260912
soft_curvature,b,rho=1,A,4621.728922349765,reproducible_real_spending,6.666666666666667,20260912
soft_curvature,a,rho=1,A,4928.757264259383,scarce_price,3.333333333333333,20260912
soft_curvature,b,rho=1,A,4928.757264259383,reproducible_real_spending,6.666666666666667,20260912
soft_curvature,a,rho=1,A,5256.181956608308,scarce_price,3.333333333333333,20260912
soft_curvature,b,rho=1,A,5256.181956608308,reproducible_real_spending,6.666666666666667,20260912
soft_curvature,a,rho=1,A,5605.357959361023,scarce_price,3.333333333333333,20260912
soft_curvature,b,rho=1,A,5605.357959361023,reproducible_real_spending,6.666666666666667,20260912
soft_curvature,a,rho=1,A,5977.730244492257,scarce_price,3.333333333333334,20260912
soft_curvature,b,rho=1,A,5977.730244492257,reproducible_real_spending,6.666666666666666,20260912
soft_curvature,a,rho=1,A,6374.839775619046,scarce_price,3.333333333333332,20260912
soft_curvature,b,rho=1,A,6374.839775619046,reproducible_real_spending,6.666666666666668,20260912
soft_curvature,a,rho=1,A,6798.329884868603,scarce_price,3.333333333333333,20260912
soft_curvature,b,rho=1,A,6798.329884868603,reproducible_real_spending,6.666666666666667,20260912
soft_curvature,a,rho=1,A,7249.953073371101,scarce_price,3.333333333333333,20260912
soft_curvature,b,rho=1,A,7249.953073371101,reproducible_real_spending,6.666666666666667,20260912
soft_curvature,a,rho=1,A,7731.5782635192,scarce_price,3.333333333333334,20260912
soft_curvature,b,rho=1,A,7731.5782635192,reproducible_real_spending,6.666666666666666,20260912
soft_curvature,a,rho=1,A,8245.198533006096,scarce_price,3.333333333333332,20260912
soft_curvature,b,rho=1,A,8245.198533006096,reproducible_real_spending,6.666666666666668,20260912
soft_curvature,a,rho=1,A,8792.939362647274,scarce_price,3.333333333333333,20260912
soft_curvature,b,rho=1,A,8792.939362647274,reproducible_real_spending,6.666666666666667,20260912
soft_curvature,a,rho=1,A,9377.067432117183,scarce_price,3.333333333333333,20260912
soft_curvature,b,rho=1,A,9377.067432117183,reproducible_real_spending,6.666666666666667,20260912
soft_curvature,a,rho=1,A,10000.0,scarce_price,3.3333333333333313,20260912
soft_curvature,b,rho=1,A,10000.0,reproducible_real_spending,6.666666666666669,20260912
soft_curvature,a,rho=1.8,A,0.1,scarce_price,2.7811047104418174,20260912
soft_curvature,b,rho=1.8,A,0.1,reproducible_real_spending,7.218895289558183,20260912
soft_curvature,a,rho=1.8,A,0.10664314906971042,scarce_price,2.8661523350913223,20260912
soft_curvature,b,rho=1.8,A,0.10664314906971042,reproducible_real_spending,7.133847664908678,20260912
soft_curvature,a,rho=1.8,A,0.1137276124350448,scarce_price,2.952251910414951,20260912
soft_curvature,b,rho=1.8,A,0.1137276124350448,reproducible_real_spending,7.047748089585049,20260912
soft_curvature,a,rho=1.8,A,0.12128270726252732,scarce_price,3.0393422809230453,20260912
soft_curvature,b,rho=1.8,A,0.12128270726252732,reproducible_real_spending,6.960657719076955,20260912
soft_curvature,a,rho=1.8,A,0.12933969830175754,scarce_price,3.127360292657192,20260912
soft_curvature,b,rho=1.8,A,0.12933969830175754,reproducible_real_spending,6.872639707342808,20260912
soft_curvature,a,rho=1.8,A,0.13793192726625703,scarce_price,3.2162410134042076,20260912
soft_curvature,b,rho=1.8,A,0.13793192726625703,reproducible_real_spending,6.783758986595792,20260912
soft_curvature,a,rho=1.8,A,0.147094950809279,scarce_price,3.305917959289628,20260912
soft_curvature,b,rho=1.8,A,0.147094950809279,reproducible_real_spending,6.694082040710372,20260912
soft_curvature,a,rho=1.8,A,0.15686668766555661,scarce_price,3.3963233259575842,20260912
soft_curvature,b,rho=1.8,A,0.15686668766555661,reproducible_real_spending,6.603676674042416,20260912
soft_curvature,a,rho=1.8,A,0.1672875755678966,scarce_price,3.487388222551834,20260912
soft_curvature,b,rho=1.8,A,0.1672875755678966,reproducible_real_spending,6.512611777448166,20260912
soft_curvature,a,rho=1.8,A,0.17840073858797648,scarce_price,3.579042906743453,20260912
soft_curvature,b,rho=1.8,A,0.17840073858797648,reproducible_real_spending,6.420957093256547,20260912
soft_curvature,a,rho=1.8,A,0.19025216559384014,scarce_price,3.6712170191025013,20260912
soft_curvature,b,rho=1.8,A,0.19025216559384014,reproducible_real_spending,6.328782980897499,20260912
soft_curvature,a,rho=1.8,A,0.20289090056259124,scarce_price,3.763839815182055,20260912
soft_curvature,b,rho=1.8,A,0.20289090056259124,reproducible_real_spending,6.236160184817945,20260912
soft_curvature,a,rho=1.8,A,0.21636924553584214,scarce_price,3.856840393771039,20260912
soft_curvature,b,rho=1.8,A,0.21636924553584214,reproducible_real_spending,6.143159606228961,20260912
soft_curvature,a,rho=1.8,A,0.2307429770577959,scarce_price,3.9501479198749365,20260912
soft_curvature,b,rho=1.8,A,0.2307429770577959,reproducible_real_spending,6.0498520801250635,20260912
soft_curvature,a,rho=1.8,A,0.24607157699163296,scarce_price,4.043691841098234,20260912
soft_curvature,b,rho=1.8,A,0.24607157699163296,reproducible_real_spending,5.956308158901766,20260912
soft_curvature,a,rho=1.8,A,0.2624184786693744,scarce_price,4.137402096226651,20260912
soft_curvature,b,rho=1.8,A,0.2624184786693744,reproducible_real_spending,5.862597903773349,20260912
soft_curvature,a,rho=1.8,A,0.2798513293938472,scarce_price,4.231209314938497,20260912
soft_curvature,b,rho=1.8,A,0.2798513293938472,reproducible_real_spending,5.768790685061503,20260912
soft_curvature,a,rho=1.8,A,0.2984422703790468,scarce_price,4.325045007710195,20260912
soft_curvature,b,rho=1.8,A,0.2984422703790468,reproducible_real_spending,5.674954992289805,20260912
soft_curvature,a,rho=1.8,A,0.31826823528735515,scarce_price,4.418841745118949,20260912
soft_curvature,b,rho=1.8,A,0.31826823528735515,reproducible_real_spending,5.581158254881051,20260912
soft_curvature,a,rho=1.8,A,0.3394112685990308,scarce_price,4.512533325883303,20260912
soft_curvature,b,rho=1.8,A,0.3394112685990308,reproducible_real_spending,5.487466674116697,20260912
soft_curvature,a,rho=1.8,A,0.36195886513145964,scarce_price,4.606054933118266,20260912
soft_curvature,b,rho=1.8,A,0.36195886513145964,reproducible_real_spending,5.393945066881734,20260912
soft_curvature,a,rho=1.8,A,0.38600433211317464,scarce_price,4.699343278413627,20260912
soft_curvature,b,rho=1.8,A,0.38600433211317464,reproducible_real_spending,5.300656721586373,20260912
soft_curvature,a,rho=1.8,A,0.4116471753109929,scarce_price,4.7923367334707985,20260912
soft_curvature,b,rho=1.8,A,0.4116471753109929,reproducible_real_spending,5.2076632665292015,20260912
soft_curvature,a,rho=1.8,A,0.43899351080815435,scarce_price,4.884975449153567,20260912
soft_curvature,b,rho=1.8,A,0.43899351080815435,reproducible_real_spending,5.115024550846433,20260912
soft_curvature,a,rho=1.8,A,0.4681565041374954,scarce_price,4.977201461920502,20260912
soft_curvature,b,rho=1.8,A,0.4681565041374954,reproducible_real_spending,5.022798538079498,20260912
soft_curvature,a,rho=1.8,A,0.4992568385868943,scarce_price,5.068958787710586,20260912
soft_curvature,b,rho=1.8,A,0.4992568385868943,reproducible_real_spending,4.931041212289414,20260912
soft_curvature,a,rho=1.8,A,0.5324232146149452,scarce_price,5.160193503448377,20260912
soft_curvature,b,rho=1.8,A,0.5324232146149452,reproducible_real_spending,4.839806496551623,20260912
soft_curvature,a,rho=1.8,A,0.5677928824435602,scarce_price,5.250853816420279,20260912
soft_curvature,b,rho=1.8,A,0.5677928824435602,reproducible_real_spending,4.749146183579721,20260912
soft_curvature,a,rho=1.8,A,0.6055122100314916,scarce_price,5.3408901218490445,20260912
soft_curvature,b,rho=1.8,A,0.6055122100314916,reproducible_real_spending,4.6591098781509555,20260912
soft_curvature,a,rho=1.8,A,0.6457372887791817,scarce_price,5.43025504905949,20260912
soft_curvature,b,rho=1.8,A,0.6457372887791817,reproducible_real_spending,4.56974495094051,20260912
soft_curvature,a,rho=1.8,A,0.688634579471489,scarce_price,5.518903496684785,20260912
soft_curvature,b,rho=1.8,A,0.688634579471489,reproducible_real_spending,4.481096503315215,20260912
soft_curvature,a,rho=1.8,A,0.7343816011313535,scarce_price,5.60679265740966,20260912
soft_curvature,b,rho=1.8,A,0.7343816011313535,reproducible_real_spending,4.39320734259034,20260912
soft_curvature,a,rho=1.8,A,0.7831676656350356,scarce_price,5.69388203278499,20260912
soft_curvature,b,rho=1.8,A,0.7831676656350356,reproducible_real_spending,4.30611796721501,20260912
soft_curvature,a,rho=1.8,A,0.8351946611289424,scarce_price,5.780133438677945,20260912
soft_curvature,b,rho=1.8,A,0.8351946611289424,reproducible_real_spending,4.219866561322055,20260912
soft_curvature,a,rho=1.8,A,0.8906778874900009,scarce_price,5.865511001943609,20260912
soft_curvature,b,rho=1.8,A,0.8906778874900009,reproducible_real_spending,4.134488998056391,20260912
soft_curvature,a,rho=1.8,A,0.9498469472869091,scarce_price,5.9499811489184316,20260912
soft_curvature,b,rho=1.8,A,0.9498469472869091,reproducible_real_spending,4.0500188510815684,20260912
soft_curvature,a,rho=1.8,A,1.0129466959292726,scarce_price,6.033512586343585,20260912
soft_curvature,b,rho=1.8,A,1.0129466959292726,reproducible_real_spending,3.9664874136564148,20260912
soft_curvature,a,rho=1.8,A,1.08023825493656,scarce_price,6.11607627532802,20260912
soft_curvature,b,rho=1.8,A,1.08023825493656,reproducible_real_spending,3.88392372467198,20260912
soft_curvature,a,rho=1.8,A,1.1520000925200342,scarce_price,6.197645398957134,20260912
soft_curvature,b,rho=1.8,A,1.1520000925200342,reproducible_real_spending,3.8023546010428664,20260912
soft_curvature,a,rho=1.8,A,1.2285291759493422,scarce_price,6.278195324144496,20260912
soft_curvature,b,rho=1.8,A,1.2285291759493422,reproducible_real_spending,3.721804675855504,20260912
soft_curvature,a,rho=1.8,A,1.310142200472542,scarce_price,6.35770355831126,20260912
soft_curvature,b,rho=1.8,A,1.310142200472542,reproducible_real_spending,3.64229644168874,20260912
soft_curvature,a,rho=1.8,A,1.3971768998751175,scarce_price,6.43614970146163,20260912
soft_curvature,b,rho=1.8,A,1.3971768998751175,reproducible_real_spending,3.5638502985383704,20260912
soft_curvature,a,rho=1.8,A,1.4899934441013802,scarce_price,6.513515394203319,20260912
soft_curvature,b,rho=1.8,A,1.4899934441013802,reproducible_real_spending,3.4864846057966807,20260912
soft_curvature,a,rho=1.8,A,1.5889759297219475,scarce_price,6.589784262240272,20260912
soft_curvature,b,rho=1.8,A,1.5889759297219475,reproducible_real_spending,3.4102157377597284,20260912
soft_curvature,a,rho=1.8,A,1.6945339694151929,scarce_price,6.664941857840966,20260912
soft_curvature,b,rho=1.8,A,1.6945339694151929,reproducible_real_spending,3.335058142159034,20260912
soft_curvature,a,rho=1.8,A,1.8071043870403254,scarce_price,6.73897559876045,20260912
soft_curvature,b,rho=1.8,A,1.8071043870403254,reproducible_real_spending,3.26102440123955,20260912
soft_curvature,a,rho=1.8,A,1.927153025316691,scarce_price,6.811874705067744,20260912
soft_curvature,b,rho=1.8,A,1.927153025316691,reproducible_real_spending,3.1881252949322554,20260912
soft_curvature,a,rho=1.8,A,2.0551766735899135,scarce_price,6.883630134303175,20260912
soft_curvature,b,rho=1.8,A,2.0551766735899135,reproducible_real_spending,3.1163698656968255,20260912
soft_curvature,a,rho=1.8,A,2.191705123662407,scarce_price,6.954234515362616,20260912
soft_curvature,b,rho=1.8,A,2.191705123662407,reproducible_real_spending,3.0457654846373834,20260912
soft_curvature,a,rho=1.8,A,2.337303362195782,scarce_price,7.023682081478042,20260912
soft_curvature,b,rho=1.8,A,2.337303362195782,reproducible_real_spending,2.976317918521958,20260912
soft_curvature,a,rho=1.8,A,2.492573908757802,scarce_price,7.091968602636287,20260912
soft_curvature,b,rho=1.8,A,2.492573908757802,reproducible_real_spending,2.9080313973637133,20260912
soft_curvature,a,rho=1.8,A,2.658159309189291,scarce_price,7.159091317750885,20260912
soft_curvature,b,rho=1.8,A,2.658159309189291,reproducible_real_spending,2.8409086822491143,20260912
soft_curvature,a,rho=1.8,A,2.8347447946091204,scarce_price,7.225048866875373,20260912
soft_curvature,b,rho=1.8,A,2.8347447946091204,reproducible_real_spending,2.7749511331246266,20260912
soft_curvature,a,rho=1.8,A,3.0230611170608594,scarce_price,7.289841223720657,20260912
soft_curvature,b,rho=1.8,A,3.0230611170608594,reproducible_real_spending,2.710158776279343,20260912
soft_curvature,a,rho=1.8,A,3.2238875735356656,scarce_price,7.35346962871426,20260912
soft_curvature,b,rho=1.8,A,3.2238875735356656,reproducible_real_spending,2.6465303712857406,20260912
soft_curvature,a,rho=1.8,A,3.43805523088551,scarce_price,7.415936522815299,20260912
soft_curvature,b,rho=1.8,A,3.43805523088551,reproducible_real_spending,2.5840634771847015,20260912
soft_curvature,a,rho=1.8,A,3.6664503649722118,scarce_price,7.477245482276285,20260912
soft_curvature,b,rho=1.8,A,3.6664503649722118,reproducible_real_spending,2.522754517723716,20260912
soft_curvature,a,rho=1.8,A,3.9100181282842574,scarce_price,7.537401154521084,20260912
soft_curvature,b,rho=1.8,A,3.9100181282842574,reproducible_real_spending,2.462598845478916,20260912
soft_curvature,a,rho=1.8,A,4.169766461198883,scarce_price,7.596409195287888,20260912
soft_curvature,b,rho=1.8,A,4.169766461198883,reproducible_real_spending,2.4035908047121124,20260912
soft_curvature,a,rho=1.8,A,4.446770263075114,scarce_price,7.654276207166645,20260912
soft_curvature,b,rho=1.8,A,4.446770263075114,reproducible_real_spending,2.345723792833355,20260912
soft_curvature,a,rho=1.8,A,4.742175840438745,scarce_price,7.711009679642293,20260912
soft_curvature,b,rho=1.8,A,4.742175840438745,reproducible_real_spending,2.2889903203577067,20260912
soft_curvature,a,rho=1.8,A,5.0572056506668845,scarce_price,7.766617930738159,20260912
soft_curvature,b,rho=1.8,A,5.0572056506668845,reproducible_real_spending,2.233382069261841,20260912
soft_curvature,a,rho=1.8,A,5.393163360802505,scarce_price,7.821110050338104,20260912
soft_curvature,b,rho=1.8,A,5.393163360802505,reproducible_real_spending,2.1788899496618956,20260912
soft_curvature,a,rho=1.8,A,5.75143924243362,scarce_price,7.874495845251429,20260912
soft_curvature,b,rho=1.8,A,5.75143924243362,reproducible_real_spending,2.125504154748571,20260912
soft_curvature,a,rho=1.8,A,6.1335159249623095,scarce_price,7.926785786071012,20260912
soft_curvature,b,rho=1.8,A,6.1335159249623095,reproducible_real_spending,2.073214213928989,20260912
soft_curvature,a,rho=1.8,A,6.540974531071984,scarce_price,7.977990955862831,20260912
soft_curvature,b,rho=1.8,A,6.540974531071984,reproducible_real_spending,2.0220090441371696,20260912
soft_curvature,a,rho=1.8,A,6.975501219782888,scarce_price,8.028123000713654,20260912
soft_curvature,b,rho=1.8,A,6.975501219782888,reproducible_real_spending,1.971876999286346,20260912
soft_curvature,a,rho=1.8,A,7.4388941641725355,scarce_price,8.07719408215338,20260912
soft_curvature,b,rho=1.8,A,7.4388941641725355,reproducible_real_spending,1.9228059178466204,20260912
soft_curvature,a,rho=1.8,A,7.933070992636506,scarce_price,8.125216831459165,20260912
soft_curvature,b,rho=1.8,A,7.933070992636506,reproducible_real_spending,1.8747831685408354,20260912
soft_curvature,a,rho=1.8,A,8.460076724483303,scarce_price,8.17220430584004,20260912
soft_curvature,b,rho=1.8,A,8.460076724483303,reproducible_real_spending,1.8277956941599596,20260912
soft_curvature,a,rho=1.8,A,9.022092232702603,scarce_price,8.218169946493148,20260912
soft_curvature,b,rho=1.8,A,9.022092232702603,reproducible_real_spending,1.7818300535068519,20260912
soft_curvature,a,rho=1.8,A,9.621443268927802,scarce_price,8.263127538515977,20260912
soft_curvature,b,rho=1.8,A,9.621443268927802,reproducible_real_spending,1.7368724614840223,20260912
soft_curvature,a,rho=1.8,A,10.260610087940302,scarce_price,8.307091172653003,20260912
soft_curvature,b,rho=1.8,A,10.260610087940302,reproducible_real_spending,1.692908827346997,20260912
soft_curvature,a,rho=1.8,A,10.942237711543916,scarce_price,8.350075208849846,20260912
soft_curvature,b,rho=1.8,A,10.942237711543916,reproducible_real_spending,1.649924791150154,20260912
soft_curvature,a,rho=1.8,A,11.669146874283843,scarce_price,8.392094241583493,20260912
soft_curvature,b,rho=1.8,A,11.669146874283843,reproducible_real_spending,1.607905758416508,20260912
soft_curvature,a,rho=1.8,A,12.44434569630598,scarce_price,8.433163066933087,20260912
soft_curvature,b,rho=1.8,A,12.44434569630598,reproducible_real_spending,1.5668369330669127,20260912
soft_curvature,a,rho=1.8,A,13.271042131661675,scarce_price,8.473296651352456,20260912
soft_curvature,b,rho=1.8,A,13.271042131661675,reproducible_real_spending,1.5267033486475443,20260912
soft_curvature,a,rho=1.8,A,14.152657243572044,scarce_price,8.512510102102572,20260912
soft_curvature,b,rho=1.8,A,14.152657243572044,reproducible_real_spending,1.487489897897427,20260912
soft_curvature,a,rho=1.8,A,15.092839361587696,scarce_price,8.550818639299838,20260912
soft_curvature,b,rho=1.8,A,15.092839361587696,reproducible_real_spending,1.4491813607001618,20260912
soft_curvature,a,rho=1.8,A,16.09547917922991,scarce_price,8.588237569534039,20260912
soft_curvature,b,rho=1.8,A,16.09547917922991,reproducible_real_spending,1.4117624304659604,20260912
soft_curvature,a,rho=1.8,A,17.164725854590348,scarce_price,8.624782261008342,20260912
soft_curvature,b,rho=1.8,A,17.164725854590348,reproducible_real_spending,1.3752177389916578,20260912
soft_curvature,a,rho=1.8,A,18.3050041805179,scarce_price,8.66046812015247,20260912
soft_curvature,b,rho=1.8,A,18.3050041805179,reproducible_real_spending,1.339531879847531,20260912
soft_curvature,a,rho=1.8,A,19.521032895446442,scarce_price,8.695310569659377,20260912
soft_curvature,b,rho=1.8,A,19.521032895446442,reproducible_real_spending,1.3046894303406236,20260912
soft_curvature,a,rho=1.8,A,20.817844210638146,scarce_price,8.729325027895193,20260912
soft_curvature,b,rho=1.8,A,20.817844210638146,reproducible_real_spending,1.2706749721048078,20260912
soft_curvature,a,rho=1.8,A,22.200804634650932,scarce_price,8.76252688963192,20260912
soft_curvature,b,rho=1.8,A,22.200804634650932,reproducible_real_spending,1.2374731103680812,20260912
soft_curvature,a,rho=1.8,A,23.675637181205964,scarce_price,8.79493150805234,20260912
soft_curvature,b,rho=1.8,A,23.675637181205964,reproducible_real_spending,1.2050684919476593,20260912
soft_curvature,a,rho=1.8,A,25.248445052357276,scarce_price,8.826554177976798,20260912
soft_curvature,b,rho=1.8,A,25.248445052357276,reproducible_real_spending,1.1734458220232018,20260912
soft_curvature,a,rho=1.8,A,26.925736894969283,scarce_price,8.857410120261832,20260912
soft_curvature,b,rho=1.8,A,26.925736894969283,reproducible_real_spending,1.1425898797381682,20260912
soft_curvature,a,rho=1.8,A,28.714453735020097,scarce_price,8.887514467321264,20260912
soft_curvature,b,rho=1.8,A,28.714453735020097,reproducible_real_spending,1.1124855326787368,20260912
soft_curvature,a,rho=1.8,A,30.621997701190534,scarce_price,8.916882249720954,20260912
soft_curvature,b,rho=1.8,A,30.621997701190534,reproducible_real_spending,1.0831177502790454,20260912
soft_curvature,a,rho=1.8,A,32.65626265660391,scarce_price,8.945528383799314,20260912
soft_curvature,b,rho=1.8,A,32.65626265660391,reproducible_real_spending,1.0544716162006855,20260912
soft_curvature,a,rho=1.8,A,34.8256668654783,scarce_price,8.973467660266545,20260912
soft_curvature,b,rho=1.8,A,34.8256668654783,reproducible_real_spending,1.0265323397334545,20260912
soft_curvature,a,rho=1.8,A,37.13918782987275,scarce_price,9.000714733736633,20260912
soft_curvature,b,rho=1.8,A,37.13918782987275,reproducible_real_spending,0.9992852662633681,20260912
soft_curvature,a,rho=1.8,A,39.60639944069097,scarce_price,9.02728411314719,20260912
soft_curvature,b,rho=1.8,A,39.60639944069097,reproducible_real_spending,0.9727158868528113,20260912
soft_curvature,a,rho=1.8,A,42.23751159668101,scarce_price,9.053190153023433,20260912
soft_curvature,b,rho=1.8,A,42.23751159668101,reproducible_real_spending,0.9468098469765664,20260912
soft_curvature,a,rho=1.8,A,45.04341245538478,scarce_price,9.07844704554377,20260912
soft_curvature,b,rho=1.8,A,45.04341245538478,reproducible_real_spending,0.9215529544562295,20260912
soft_curvature,a,rho=1.8,A,48.03571349088048,scarce_price,9.103068813365724,20260912
soft_curvature,b,rho=1.8,A,48.03571349088048,reproducible_real_spending,0.8969311866342767,20260912
soft_curvature,a,rho=1.8,A,51.22679754477865,scarce_price,9.127069303172254,20260912
soft_curvature,b,rho=1.8,A,51.22679754477865,reproducible_real_spending,0.8729306968277462,20260912
soft_curvature,a,rho=1.8,A,54.629870069317086,scarce_price,9.150462179899792,20260912
soft_curvature,b,rho=1.8,A,54.629870069317086,reproducible_real_spending,0.8495378201002082,20260912
soft_curvature,a,rho=1.8,A,58.25901377461091,scarce_price,9.173260921610643,20260912
soft_curvature,b,rho=1.8,A,58.25901377461091,reproducible_real_spending,0.8267390783893571,20260912
soft_curvature,a,rho=1.8,A,62.12924690620147,scarce_price,9.195478814973766,20260912
soft_curvature,b,rho=1.8,A,62.12924690620147,reproducible_real_spending,0.8045211850262345,20260912
soft_curvature,a,rho=1.8,A,66.25658539406886,scarce_price,9.217128951319225,20260912
soft_curvature,b,rho=1.8,A,66.25658539406886,reproducible_real_spending,0.7828710486807742,20260912
soft_curvature,a,rho=1.8,A,70.65810913029688,scarce_price,9.238224223232988,20260912
soft_curvature,b,rho=1.8,A,70.65810913029688,reproducible_real_spending,0.7617757767670119,20260912
soft_curvature,a,rho=1.8,A,75.35203264966113,scarce_price,9.25877732165998,20260912
soft_curvature,b,rho=1.8,A,75.35203264966113,reproducible_real_spending,0.7412226783400184,20260912
soft_curvature,a,rho=1.8,A,80.35778050563503,scarce_price,9.278800733484713,20260912
soft_curvature,b,rho=1.8,A,80.35778050563503,reproducible_real_spending,0.7211992665152864,20260912
soft_curvature,a,rho=1.8,A,85.69606765373503,scarce_price,9.298306739559951,20260912
soft_curvature,b,rho=1.8,A,85.69606765373503,reproducible_real_spending,0.7016932604400481,20260912
soft_curvature,a,rho=1.8,A,91.38898517485251,scarce_price,9.317307413155282,20260912
soft_curvature,b,rho=1.8,A,91.38898517485251,reproducible_real_spending,0.6826925868447181,20260912
soft_curvature,a,rho=1.8,A,97.46009169331357,scarce_price,9.335814618798555,20260912
soft_curvature,b,rho=1.8,A,97.46009169331357,reproducible_real_spending,0.6641853812014455,20260912
soft_curvature,a,rho=1.8,A,103.93451086797681,scarce_price,9.353840011484467,20260912
soft_curvature,b,rho=1.8,A,103.93451086797681,reproducible_real_spending,0.6461599885155338,20260912
soft_curvature,a,rho=1.8,A,110.83903535981095,scarce_price,9.371395036225682,20260912
soft_curvature,b,rho=1.8,A,110.83903535981095,reproducible_real_spending,0.6286049637743181,20260912
soft_curvature,a,rho=1.8,A,118.20223770619218,scarce_price,9.388490927923051,20260912
soft_curvature,b,rho=1.8,A,118.20223770619218,reproducible_real_spending,0.611509072076949,20260912
soft_curvature,a,rho=1.8,A,126.05458856074806,scarce_price,9.405138711532599,20260912
soft_curvature,b,rho=1.8,A,126.05458856074806,reproducible_real_spending,0.5948612884674005,20260912
soft_curvature,a,rho=1.8,A,134.42858278804863,scarce_price,9.421349202508042,20260912
soft_curvature,b,rho=1.8,A,134.42858278804863,reproducible_real_spending,0.5786507974919577,20260912
soft_curvature,a,rho=1.8,A,143.35887393495773,scarce_price,9.437133007498627,20260912
soft_curvature,b,rho=1.8,A,143.35887393495773,reproducible_real_spending,0.5628669925013723,20260912
soft_curvature,a,rho=1.8,A,152.8824176351153,scarce_price,9.452500525283122,20260912
soft_curvature,b,rho=1.8,A,152.8824176351153,reproducible_real_spending,0.5474994747168771,20260912
soft_curvature,a,rho=1.8,A,163.03862453999318,scarce_price,9.467461947921741,20260912
soft_curvature,b,rho=1.8,A,163.03862453999318,reproducible_real_spending,0.5325380520782591,20260912
soft_curvature,a,rho=1.8,A,173.8695234093905,scarce_price,9.482027262108751,20260912
soft_curvature,b,rho=1.8,A,173.8695234093905,reproducible_real_spending,0.5179727378912488,20260912
soft_curvature,a,rho=1.8,A,185.41993503627128,scarce_price,9.496206250709422,20260912
soft_curvature,b,rho=1.8,A,185.41993503627128,reproducible_real_spending,0.5037937492905779,20260912
soft_curvature,a,rho=1.8,A,197.73765772569112,scarce_price,9.51000849446583,20260912
soft_curvature,b,rho=1.8,A,197.73765772569112,reproducible_real_spending,0.489991505534171,20260912
soft_curvature,a,rho=1.8,A,210.87366509536247,scarce_price,9.523443373856894,20260912
soft_curvature,b,rho=1.8,A,210.87366509536247,reproducible_real_spending,0.47655662614310657,20260912
soft_curvature,a,rho=1.8,A,224.8823170164092,scarce_price,9.536520071098838,20260912
soft_curvature,b,rho=1.8,A,224.8823170164092,reproducible_real_spending,0.46347992890116146,20260912
soft_curvature,a,rho=1.8,A,239.82158456722817,scarce_price,9.549247572273012,20260912
soft_curvature,b,rho=1.8,A,239.82158456722817,reproducible_real_spending,0.450752427726987,20260912
soft_curvature,a,rho=1.8,A,255.75328993137066,scarce_price,9.561634669568782,20260912
soft_curvature,b,rho=1.8,A,255.75328993137066,reproducible_real_spending,0.43836533043121706,20260912
soft_curvature,a,rho=1.8,A,272.74336223220047,scarce_price,9.573689963629906,20260912
soft_curvature,b,rho=1.8,A,272.74336223220047,reproducible_real_spending,0.42631003637009446,20260912
soft_curvature,a,rho=1.8,A,290.8621103630257,scarce_price,9.585421865993473,20260912
soft_curvature,b,rho=1.8,A,290.8621103630257,reproducible_real_spending,0.4145781340065281,20260912
soft_curvature,a,rho=1.8,A,310.1845139417473,scarce_price,9.596838601611164,20260912
soft_curvature,b,rho=1.8,A,310.1845139417473,reproducible_real_spending,0.403161398388835,20260912
soft_curvature,a,rho=1.8,A,330.7905335940541,scarce_price,9.607948211443192,20260912
soft_curvature,b,rho=1.8,A,330.7905335940541,reproducible_real_spending,0.39205178855680756,20260912
soft_curvature,a,rho=1.8,A,352.7654418491979,scarce_price,9.618758555115853,20260912
soft_curvature,b,rho=1.8,A,352.7654418491979,reproducible_real_spending,0.38124144488414713,20260912
soft_curvature,a,rho=1.8,A,376.20017601766256,scarce_price,9.629277313634253,20260912
soft_curvature,b,rho=1.8,A,376.20017601766256,reproducible_real_spending,0.37072268636574773,20260912
soft_curvature,a,rho=1.8,A,401.1917145110287,scarce_price,9.639511992142232,20260912
soft_curvature,b,rho=1.8,A,401.1917145110287,reproducible_real_spending,0.3604880078577683,20260912
soft_curvature,a,rho=1.8,A,427.8434781613236,scarce_price,9.649469922722073,20260912
soft_curvature,b,rho=1.8,A,427.8434781613236,reproducible_real_spending,0.35053007727792745,20260912
soft_curvature,a,rho=1.8,A,456.26575820061413,scarce_price,9.659158267227038,20260912
soft_curvature,b,rho=1.8,A,456.26575820061413,reproducible_real_spending,0.3408417327729621,20260912
soft_curvature,a,rho=1.8,A,486.5761726719257,scarce_price,9.668584020140267,20260912
soft_curvature,b,rho=1.8,A,486.5761726719257,reproducible_real_spending,0.33141597985973226,20260912
soft_curvature,a,rho=1.8,A,518.900153160213,scarce_price,9.677754011453985,20260912
soft_curvature,b,rho=1.8,A,518.900153160213,reproducible_real_spending,0.3222459885460157,20260912
soft_curvature,a,rho=1.8,A,553.3714638576021,scarce_price,9.686674909563385,20260912
soft_curvature,b,rho=1.8,A,553.3714638576021,reproducible_real_spending,0.3133250904366159,20260912
soft_curvature,a,rho=1.8,A,590.132755110901,scarce_price,9.695353224169983,20260912
soft_curvature,b,rho=1.8,A,590.132755110901,reproducible_real_spending,0.30464677583001626,20260912
soft_curvature,a,rho=1.8,A,629.3361537421076,scarce_price,9.703795309189564,20260912
soft_curvature,b,rho=1.8,A,629.3361537421076,reproducible_real_spending,0.2962046908104358,20260912
soft_curvature,a,rho=1.8,A,671.1438925847775,scarce_price,9.71200736566021,20260912
soft_curvature,b,rho=1.8,A,671.1438925847775,reproducible_real_spending,0.28799263433978983,20260912
soft_curvature,a,rho=1.8,A,715.7289818414412,scarce_price,9.71999544464628,20260912
soft_curvature,b,rho=1.8,A,715.7289818414412,reproducible_real_spending,0.2800045553537209,20260912
soft_curvature,a,rho=1.8,A,763.2759250402892,scarce_price,9.727765450134449,20260912
soft_curvature,b,rho=1.8,A,763.2759250402892,reproducible_real_spending,0.27223454986555123,20260912
soft_curvature,a,rho=1.8,A,813.9814825539263,scarce_price,9.735323141918293,20260912
soft_curvature,b,rho=1.8,A,813.9814825539263,reproducible_real_spending,0.2646768580817073,20260912
soft_curvature,a,rho=1.8,A,868.0554858398231,scarce_price,9.742674138468118,20260912
soft_curvature,b,rho=1.8,A,868.0554858398231,reproducible_real_spending,0.25732586153188175,20260912
soft_curvature,a,rho=1.8,A,925.7217057719612,scarce_price,9.749823919783063,20260912
soft_curvature,b,rho=1.8,A,925.7217057719612,reproducible_real_spending,0.25017608021693666,20260912
soft_curvature,a,rho=1.8,A,987.2187786570593,scarce_price,9.756777830222706,20260912
soft_curvature,b,rho=1.8,A,987.2187786570593,reproducible_real_spending,0.24322216977729422,20260912
soft_curvature,a,rho=1.8,A,1052.8011937674228,scarce_price,9.76354108131567,20260912
soft_curvature,b,rho=1.8,A,1052.8011937674228,reproducible_real_spending,0.23645891868432997,20260912
soft_curvature,a,rho=1.8,A,1122.7403464770819,scarce_price,9.770118754542947,20260912
soft_curvature,b,rho=1.8,A,1122.7403464770819,reproducible_real_spending,0.2298812454570534,20260912
soft_curvature,a,rho=1.8,A,1197.3256613593385,scarce_price,9.776515804093842,20260912
soft_curvature,b,rho=1.8,A,1197.3256613593385,reproducible_real_spending,0.2234841959061583,20260912
soft_curvature,a,rho=1.8,A,1276.8657898933363,scarce_price,9.782737059592677,20260912
soft_curvature,b,rho=1.8,A,1276.8657898933363,reproducible_real_spending,0.21726294040732366,20260912
soft_curvature,a,rho=1.8,A,1361.689887736084,scarce_price,9.78878722879454,20260912
soft_curvature,b,rho=1.8,A,1361.689887736084,reproducible_real_spending,0.2112127712054593,20260912
soft_curvature,a,rho=1.8,A,1452.1489768455654,scarce_price,9.794670900248581,20260912
soft_curvature,b,rho=1.8,A,1452.1489768455654,reproducible_real_spending,0.20532909975141886,20260912
soft_curvature,a,rho=1.8,A,1548.617398091692,scarce_price,9.800392545927458,20260912
soft_curvature,b,rho=1.8,A,1548.617398091692,reproducible_real_spending,0.19960745407254138,20260912
soft_curvature,a,rho=1.8,A,1651.4943603663949,scarce_price,9.805956523821777,20260912
soft_curvature,b,rho=1.8,A,1651.4943603663949,reproducible_real_spending,0.19404347617822312,20260912
soft_curvature,a,rho=1.8,A,1761.2055926033925,scarce_price,9.811367080498416,20260912
soft_curvature,b,rho=1.8,A,1761.2055926033925,reproducible_real_spending,0.18863291950158484,20260912
soft_curvature,a,rho=1.8,A,1878.2051055441136,scarce_price,9.816628353621839,20260912
soft_curvature,b,rho=1.8,A,1878.2051055441136,reproducible_real_spending,0.18337164637816142,20260912
soft_curvature,a,rho=1.8,A,2002.9770705403223,scarce_price,9.82174437443758,20260912
soft_curvature,b,rho=1.8,A,2002.9770705403223,reproducible_real_spending,0.17825562556241936,20260912
soft_curvature,a,rho=1.8,A,2136.0378231684317,scarce_price,9.826719070217214,20260912
soft_curvature,b,rho=1.8,A,2136.0378231684317,reproducible_real_spending,0.17328092978278536,20260912
soft_curvature,a,rho=1.8,A,2277.9379999469093,scarce_price,9.831556266664235,20260912
soft_curvature,b,rho=1.8,A,2277.9379999469093,reproducible_real_spending,0.1684437333357645,20260912
soft_curvature,a,rho=1.8,A,2429.264816998964,scarce_price,9.836259690280373,20260912
soft_curvature,b,rho=1.8,A,2429.264816998964,reproducible_real_spending,0.1637403097196258,20260912
soft_curvature,a,rho=1.8,A,2590.6445000902345,scarce_price,9.840832970691968,20260912
soft_curvature,b,rho=1.8,A,2590.6445000902345,reproducible_real_spending,0.15916702930803184,20260912
soft_curvature,a,rho=1.8,A,2762.7448760974794,scarce_price,9.84527964293609,20260912
soft_curvature,b,rho=1.8,A,2762.7448760974794,reproducible_real_spending,0.15472035706390946,20260912
soft_curvature,a,rho=1.8,A,2946.278136632423,scarce_price,9.84960314970623,20260912
soft_curvature,b,rho=1.8,A,2946.278136632423,reproducible_real_spending,0.15039685029377012,20260912
soft_curvature,a,rho=1.8,A,3142.003785257203,scarce_price,9.853806843557381,20260912
soft_curvature,b,rho=1.8,A,3142.003785257203,reproducible_real_spending,0.14619315644261832,20260912
soft_curvature,a,rho=1.8,A,3350.7317804877785,scarce_price,9.857893989070488,20260912
soft_curvature,b,rho=1.8,A,3350.7317804877785,reproducible_real_spending,0.14210601092951117,20260912
soft_curvature,a,rho=1.8,A,3573.3258875917454,scarce_price,9.86186776497623,20260912
soft_curvature,b,rho=1.8,A,3573.3258875917454,reproducible_real_spending,0.13813223502377053,20260912
soft_curvature,a,rho=1.8,A,3810.7072530510204,scarce_price,9.865731266238209,20260912
soft_curvature,b,rho=1.8,A,3810.7072530510204,reproducible_real_spending,0.13426873376179094,20260912
soft_curvature,a,rho=1.8,A,4063.8582164814693,scarce_price,9.869487506095675,20260912
soft_curvature,b,rho=1.8,A,4063.8582164814693,reproducible_real_spending,0.13051249390432532,20260912
soft_curvature,a,rho=1.8,A,4333.826375784002,scarce_price,9.873139418065913,20260912
soft_curvature,b,rho=1.8,A,4333.826375784002,reproducible_real_spending,0.1268605819340867,20260912
soft_curvature,a,rho=1.8,A,4621.728922349765,scarce_price,9.876689857906547,20260912
soft_curvature,b,rho=1.8,A,4621.728922349765,reproducible_real_spending,0.1233101420934527,20260912
soft_curvature,a,rho=1.8,A,4928.757264259383,scarce_price,9.88014160553798,20260912
soft_curvature,b,rho=1.8,A,4928.757264259383,reproducible_real_spending,0.1198583944620198,20260912
soft_curvature,a,rho=1.8,A,5256.181956608308,scarce_price,9.883497366926287,20260912
soft_curvature,b,rho=1.8,A,5256.181956608308,reproducible_real_spending,0.11650263307371322,20260912
soft_curvature,a,rho=1.8,A,5605.357959361023,scarce_price,9.886759775926876,20260912
soft_curvature,b,rho=1.8,A,5605.357959361023,reproducible_real_spending,0.11324022407312419,20260912
soft_curvature,a,rho=1.8,A,5977.730244492257,scarce_price,9.889931396089285,20260912
soft_curvature,b,rho=1.8,A,5977.730244492257,reproducible_real_spending,0.1100686039107146,20260912
soft_curvature,a,rho=1.8,A,6374.839775619046,scarce_price,9.893014722423503,20260912
soft_curvature,b,rho=1.8,A,6374.839775619046,reproducible_real_spending,0.10698527757649715,20260912
soft_curvature,a,rho=1.8,A,6798.329884868603,scarce_price,9.896012183128224,20260912
soft_curvature,b,rho=1.8,A,6798.329884868603,reproducible_real_spending,0.10398781687177631,20260912
soft_curvature,a,rho=1.8,A,7249.953073371101,scarce_price,9.898926141281493,20260912
soft_curvature,b,rho=1.8,A,7249.953073371101,reproducible_real_spending,0.10107385871850795,20260912
soft_curvature,a,rho=1.8,A,7731.5782635192,scarce_price,9.901758896494181,20260912
soft_curvature,b,rho=1.8,A,7731.5782635192,reproducible_real_spending,0.09824110350581863,20260912
soft_curvature,a,rho=1.8,A,8245.198533006096,scarce_price,9.904512686526799,20260912
soft_curvature,b,rho=1.8,A,8245.198533006096,reproducible_real_spending,0.09548731347320208,20260912
soft_curvature,a,rho=1.8,A,8792.939362647274,scarce_price,9.907189688870103,20260912
soft_curvature,b,rho=1.8,A,8792.939362647274,reproducible_real_spending,0.09281031112989639,20260912
soft_curvature,a,rho=1.8,A,9377.067432117183,scarce_price,9.909792022290068,20260912
soft_curvature,b,rho=1.8,A,9377.067432117183,reproducible_real_spending,0.09020797770993201,20260912
soft_curvature,a,rho=1.8,A,10000.0,scarce_price,9.912321748337677,20260912
soft_curvature,b,rho=1.8,A,10000.0,reproducible_real_spending,0.08767825166232365,20260912
land_redistribution,a,positive rank alignment,tau_s,0.0,access_gini,0.2345,20260912
land_redistribution,b,positive rank alignment,tau_s,0.0,planner_welfare_gap_per_capita,0.19774914628834828,20260912
land_redistribution,a,positive rank alignment,tau_s,0.01,access_gini,0.23332749999999997,20260912
land_redistribution,b,positive rank alignment,tau_s,0.01,planner_welfare_gap_per_capita,0.19533503933754356,20260912
land_redistribution,a,positive rank alignment,tau_s,0.02,access_gini,0.232155,20260912
land_redistribution,b,positive rank alignment,tau_s,0.02,planner_welfare_gap_per_capita,0.19294531166659684,20260912
land_redistribution,a,positive rank alignment,tau_s,0.03,access_gini,0.2309825,20260912
land_redistribution,b,positive rank alignment,tau_s,0.03,planner_welfare_gap_per_capita,0.1905796231051589,20260912
land_redistribution,a,positive rank alignment,tau_s,0.04,access_gini,0.22981000000000001,20260912
land_redistribution,b,positive rank alignment,tau_s,0.04,planner_welfare_gap_per_capita,0.1882376423292169,20260912
land_redistribution,a,positive rank alignment,tau_s,0.05,access_gini,0.2286375,20260912
land_redistribution,b,positive rank alignment,tau_s,0.05,planner_welfare_gap_per_capita,0.18591904654513183,20260912
land_redistribution,a,positive rank alignment,tau_s,0.06,access_gini,0.22746499999999997,20260912
land_redistribution,b,positive rank alignment,tau_s,0.06,planner_welfare_gap_per_capita,0.18362352118830919,20260912
land_redistribution,a,positive rank alignment,tau_s,0.07,access_gini,0.22629249999999998,20260912
land_redistribution,b,positive rank alignment,tau_s,0.07,planner_welfare_gap_per_capita,0.1813507596356726,20260912
land_redistribution,a,positive rank alignment,tau_s,0.08,access_gini,0.22512000000000001,20260912
land_redistribution,b,positive rank alignment,tau_s,0.08,planner_welfare_gap_per_capita,0.17910046293117035,20260912
land_redistribution,a,positive rank alignment,tau_s,0.09,access_gini,0.22394750000000002,20260912
land_redistribution,b,positive rank alignment,tau_s,0.09,planner_welfare_gap_per_capita,0.1768723395235923,20260912
land_redistribution,a,positive rank alignment,tau_s,0.1,access_gini,0.222775,20260912
land_redistribution,b,positive rank alignment,tau_s,0.1,planner_welfare_gap_per_capita,0.17466610501602262,20260912
land_redistribution,a,positive rank alignment,tau_s,0.11,access_gini,0.22160249999999998,20260912
land_redistribution,b,positive rank alignment,tau_s,0.11,planner_welfare_gap_per_capita,0.17248148192629806,20260912
land_redistribution,a,positive rank alignment,tau_s,0.12,access_gini,0.22043,20260912
land_redistribution,b,positive rank alignment,tau_s,0.12,planner_welfare_gap_per_capita,0.1703181994578832,20260912
land_redistribution,a,positive rank alignment,tau_s,0.13,access_gini,0.2192575,20260912
land_redistribution,b,positive rank alignment,tau_s,0.13,planner_welfare_gap_per_capita,0.1681759932806049,20260912
land_redistribution,a,positive rank alignment,tau_s,0.14,access_gini,0.21808500000000003,20260912
land_redistribution,b,positive rank alignment,tau_s,0.14,planner_welfare_gap_per_capita,0.16605460532073313,20260912
land_redistribution,a,positive rank alignment,tau_s,0.15,access_gini,0.21691249999999995,20260912
land_redistribution,b,positive rank alignment,tau_s,0.15,planner_welfare_gap_per_capita,0.16395378355991838,20260912
land_redistribution,a,positive rank alignment,tau_s,0.16,access_gini,0.21574,20260912
land_redistribution,b,positive rank alignment,tau_s,0.16,planner_welfare_gap_per_capita,0.16187328184253047,20260912
land_redistribution,a,positive rank alignment,tau_s,0.17,access_gini,0.2145675,20260912
land_redistribution,b,positive rank alignment,tau_s,0.17,planner_welfare_gap_per_capita,0.1598128596909706,20260912
land_redistribution,a,positive rank alignment,tau_s,0.18,access_gini,0.213395,20260912
land_redistribution,b,positive rank alignment,tau_s,0.18,planner_welfare_gap_per_capita,0.1577722821285526,20260912
land_redistribution,a,positive rank alignment,tau_s,0.19,access_gini,0.21222250000000004,20260912
land_redistribution,b,positive rank alignment,tau_s,0.19,planner_welfare_gap_per_capita,0.15575131950957655,20260912
land_redistribution,a,positive rank alignment,tau_s,0.2,access_gini,0.21105000000000004,20260912
land_redistribution,b,positive rank alignment,tau_s,0.2,planner_welfare_gap_per_capita,0.15374974735623614,20260912
land_redistribution,a,positive rank alignment,tau_s,0.21,access_gini,0.2098775,20260912
land_redistribution,b,positive rank alignment,tau_s,0.21,planner_welfare_gap_per_capita,0.15176734620202598,20260912
land_redistribution,a,positive rank alignment,tau_s,0.22,access_gini,0.208705,20260912
land_redistribution,b,positive rank alignment,tau_s,0.22,planner_welfare_gap_per_capita,0.14980390144133277,20260912
land_redistribution,a,positive rank alignment,tau_s,0.23,access_gini,0.2075325,20260912
land_redistribution,b,positive rank alignment,tau_s,0.23,planner_welfare_gap_per_capita,0.14785920318491033,20260912
land_redistribution,a,positive rank alignment,tau_s,0.24,access_gini,0.20635999999999996,20260912
land_redistribution,b,positive rank alignment,tau_s,0.24,planner_welfare_gap_per_capita,0.14593304612096078,20260912
land_redistribution,a,positive rank alignment,tau_s,0.25,access_gini,0.20518749999999997,20260912
land_redistribution,b,positive rank alignment,tau_s,0.25,planner_welfare_gap_per_capita,0.1440252293815541,20260912
land_redistribution,a,positive rank alignment,tau_s,0.26,access_gini,0.20401499999999997,20260912
land_redistribution,b,positive rank alignment,tau_s,0.26,planner_welfare_gap_per_capita,0.14213555641413678,20260912
land_redistribution,a,positive rank alignment,tau_s,0.27,access_gini,0.2028425,20260912
land_redistribution,b,positive rank alignment,tau_s,0.27,planner_welfare_gap_per_capita,0.1402638348578931,20260912
land_redistribution,a,positive rank alignment,tau_s,0.28,access_gini,0.20167000000000002,20260912
land_redistribution,b,positive rank alignment,tau_s,0.28,planner_welfare_gap_per_capita,0.13840987642473607,20260912
land_redistribution,a,positive rank alignment,tau_s,0.29,access_gini,0.2004975,20260912
land_redistribution,b,positive rank alignment,tau_s,0.29,planner_welfare_gap_per_capita,0.1365734967847153,20260912
land_redistribution,a,positive rank alignment,tau_s,0.3,access_gini,0.19932499999999997,20260912
land_redistribution,b,positive rank alignment,tau_s,0.3,planner_welfare_gap_per_capita,0.13475451545564318,20260912
land_redistribution,a,positive rank alignment,tau_s,0.31,access_gini,0.19815249999999998,20260912
land_redistribution,b,positive rank alignment,tau_s,0.31,planner_welfare_gap_per_capita,0.13295275569675036,20260912
land_redistribution,a,positive rank alignment,tau_s,0.32,access_gini,0.19697999999999996,20260912
land_redistribution,b,positive rank alignment,tau_s,0.32,planner_welfare_gap_per_capita,0.13116804440618954,20260912
land_redistribution,a,positive rank alignment,tau_s,0.33,access_gini,0.19580750000000002,20260912
land_redistribution,b,positive rank alignment,tau_s,0.33,planner_welfare_gap_per_capita,0.1294002120222207,20260912
land_redistribution,a,positive rank alignment,tau_s,0.34,access_gini,0.19463499999999997,20260912
land_redistribution,b,positive rank alignment,tau_s,0.34,planner_welfare_gap_per_capita,0.12764909242791306,20260912
land_redistribution,a,positive rank alignment,tau_s,0.35000000000000003,access_gini,0.19346249999999998,20260912
land_redistribution,b,positive rank alignment,tau_s,0.35000000000000003,planner_welfare_gap_per_capita,0.1259145228592153,20260912
land_redistribution,a,positive rank alignment,tau_s,0.36,access_gini,0.19229,20260912
land_redistribution,b,positive rank alignment,tau_s,0.36,planner_welfare_gap_per_capita,0.12419634381624632,20260912
land_redistribution,a,positive rank alignment,tau_s,0.37,access_gini,0.1911175,20260912
land_redistribution,b,positive rank alignment,tau_s,0.37,planner_welfare_gap_per_capita,0.1224943989776703,20260912
land_redistribution,a,positive rank alignment,tau_s,0.38,access_gini,0.18994499999999997,20260912
land_redistribution,b,positive rank alignment,tau_s,0.38,planner_welfare_gap_per_capita,0.12080853511802533,20260912
land_redistribution,a,positive rank alignment,tau_s,0.39,access_gini,0.18877250000000004,20260912
land_redistribution,b,positive rank alignment,tau_s,0.39,planner_welfare_gap_per_capita,0.11913860202788125,20260912
land_redistribution,a,positive rank alignment,tau_s,0.4,access_gini,0.1876,20260912
land_redistribution,b,positive rank alignment,tau_s,0.4,planner_welfare_gap_per_capita,0.11748445243671099,20260912
land_redistribution,a,positive rank alignment,tau_s,0.41000000000000003,access_gini,0.1864275,20260912
land_redistribution,b,positive rank alignment,tau_s,0.41000000000000003,planner_welfare_gap_per_capita,0.11584594193836001,20260912
land_redistribution,a,positive rank alignment,tau_s,0.42,access_gini,0.185255,20260912
land_redistribution,b,positive rank alignment,tau_s,0.42,planner_welfare_gap_per_capita,0.11422292891900959,20260912
land_redistribution,a,positive rank alignment,tau_s,0.43,access_gini,0.18408250000000004,20260912
land_redistribution,b,positive rank alignment,tau_s,0.43,planner_welfare_gap_per_capita,0.11261527448753356,20260912
land_redistribution,a,positive rank alignment,tau_s,0.44,access_gini,0.18291000000000002,20260912
land_redistribution,b,positive rank alignment,tau_s,0.44,planner_welfare_gap_per_capita,0.11102284240814814,20260912
land_redistribution,a,positive rank alignment,tau_s,0.45,access_gini,0.1817375,20260912
land_redistribution,b,positive rank alignment,tau_s,0.45,planner_welfare_gap_per_capita,0.10944549903526798,20260912
land_redistribution,a,positive rank alignment,tau_s,0.46,access_gini,0.180565,20260912
land_redistribution,b,positive rank alignment,tau_s,0.46,planner_welfare_gap_per_capita,0.1078831132504763,20260912
land_redistribution,a,positive rank alignment,tau_s,0.47000000000000003,access_gini,0.1793925,20260912
land_redistribution,b,positive rank alignment,tau_s,0.47000000000000003,planner_welfare_gap_per_capita,0.10633555640152899,20260912
land_redistribution,a,positive rank alignment,tau_s,0.48,access_gini,0.17822,20260912
land_redistribution,b,positive rank alignment,tau_s,0.48,planner_welfare_gap_per_capita,0.10480270224331222,20260912
land_redistribution,a,positive rank alignment,tau_s,0.49,access_gini,0.1770475,20260912
land_redistribution,b,positive rank alignment,tau_s,0.49,planner_welfare_gap_per_capita,0.10328442688067614,20260912
land_redistribution,a,positive rank alignment,tau_s,0.5,access_gini,0.17587499999999998,20260912
land_redistribution,b,positive rank alignment,tau_s,0.5,planner_welfare_gap_per_capita,0.10178060871307522,20260912
land_redistribution,a,positive rank alignment,tau_s,0.51,access_gini,0.1747025,20260912
land_redistribution,b,positive rank alignment,tau_s,0.51,planner_welfare_gap_per_capita,0.10029112838094317,20260912
land_redistribution,a,positive rank alignment,tau_s,0.52,access_gini,0.17353,20260912
land_redistribution,b,positive rank alignment,tau_s,0.52,planner_welfare_gap_per_capita,0.09881586871374004,20260912
land_redistribution,a,positive rank alignment,tau_s,0.53,access_gini,0.1723575,20260912
land_redistribution,b,positive rank alignment,tau_s,0.53,planner_welfare_gap_per_capita,0.09735471467960391,20260912
land_redistribution,a,positive rank alignment,tau_s,0.54,access_gini,0.17118499999999998,20260912
land_redistribution,b,positive rank alignment,tau_s,0.54,planner_welfare_gap_per_capita,0.09590755333655185,20260912
land_redistribution,a,positive rank alignment,tau_s,0.55,access_gini,0.17001249999999998,20260912
land_redistribution,b,positive rank alignment,tau_s,0.55,planner_welfare_gap_per_capita,0.09447427378516973,20260912
land_redistribution,a,positive rank alignment,tau_s,0.56,access_gini,0.16884,20260912
land_redistribution,b,positive rank alignment,tau_s,0.56,planner_welfare_gap_per_capita,0.09305476712273653,20260912
land_redistribution,a,positive rank alignment,tau_s,0.5700000000000001,access_gini,0.16766749999999997,20260912
land_redistribution,b,positive rank alignment,tau_s,0.5700000000000001,planner_welfare_gap_per_capita,0.09164892639873137,20260912
land_redistribution,a,positive rank alignment,tau_s,0.58,access_gini,0.166495,20260912
land_redistribution,b,positive rank alignment,tau_s,0.58,planner_welfare_gap_per_capita,0.09025664657167155,20260912
land_redistribution,a,positive rank alignment,tau_s,0.59,access_gini,0.16532249999999998,20260912
land_redistribution,b,positive rank alignment,tau_s,0.59,planner_welfare_gap_per_capita,0.08887782446723577,20260912
land_redistribution,a,positive rank alignment,tau_s,0.6,access_gini,0.16415,20260912
land_redistribution,b,positive rank alignment,tau_s,0.6,planner_welfare_gap_per_capita,0.08751235873762404,20260912
land_redistribution,a,positive rank alignment,tau_s,0.61,access_gini,0.1629775,20260912
land_redistribution,b,positive rank alignment,tau_s,0.61,planner_welfare_gap_per_capita,0.08616014982211219,20260912
land_redistribution,a,positive rank alignment,tau_s,0.62,access_gini,0.16180500000000003,20260912
land_redistribution,b,positive rank alignment,tau_s,0.62,planner_welfare_gap_per_capita,0.084821099908757,20260912
land_redistribution,a,positive rank alignment,tau_s,0.63,access_gini,0.1606325,20260912
land_redistribution,b,positive rank alignment,tau_s,0.63,planner_welfare_gap_per_capita,0.08349511289721395,20260912
land_redistribution,a,positive rank alignment,tau_s,0.64,access_gini,0.15946,20260912
land_redistribution,b,positive rank alignment,tau_s,0.64,planner_welfare_gap_per_capita,0.08218209436262615,20260912
land_redistribution,a,positive rank alignment,tau_s,0.65,access_gini,0.1582875,20260912
land_redistribution,b,positive rank alignment,tau_s,0.65,planner_welfare_gap_per_capita,0.08088195152054908,20260912
land_redistribution,a,positive rank alignment,tau_s,0.66,access_gini,0.15711499999999998,20260912
land_redistribution,b,positive rank alignment,tau_s,0.66,planner_welfare_gap_per_capita,0.07959459319287518,20260912
land_redistribution,a,positive rank alignment,tau_s,0.67,access_gini,0.15594249999999998,20260912
land_redistribution,b,positive rank alignment,tau_s,0.67,planner_welfare_gap_per_capita,0.07831992977472353,20260912
land_redistribution,a,positive rank alignment,tau_s,0.68,access_gini,0.15477,20260912
land_redistribution,b,positive rank alignment,tau_s,0.68,planner_welfare_gap_per_capita,0.07705787320226314,20260912
land_redistribution,a,positive rank alignment,tau_s,0.6900000000000001,access_gini,0.15359749999999997,20260912
land_redistribution,b,positive rank alignment,tau_s,0.6900000000000001,planner_welfare_gap_per_capita,0.07580833692143706,20260912
land_redistribution,a,positive rank alignment,tau_s,0.7000000000000001,access_gini,0.152425,20260912
land_redistribution,b,positive rank alignment,tau_s,0.7000000000000001,planner_welfare_gap_per_capita,0.07457123585755752,20260912
land_redistribution,a,positive rank alignment,tau_s,0.71,access_gini,0.15125249999999998,20260912
land_redistribution,b,positive rank alignment,tau_s,0.71,planner_welfare_gap_per_capita,0.07334648638574442,20260912
land_redistribution,a,positive rank alignment,tau_s,0.72,access_gini,0.15008000000000002,20260912
land_redistribution,b,positive rank alignment,tau_s,0.72,planner_welfare_gap_per_capita,0.07213400630217624,20260912
land_redistribution,a,positive rank alignment,tau_s,0.73,access_gini,0.1489075,20260912
land_redistribution,b,positive rank alignment,tau_s,0.73,planner_welfare_gap_per_capita,0.07093371479613164,20260912
land_redistribution,a,positive rank alignment,tau_s,0.74,access_gini,0.14773499999999998,20260912
land_redistribution,b,positive rank alignment,tau_s,0.74,planner_welfare_gap_per_capita,0.06974553242278994,20260912
land_redistribution,a,positive rank alignment,tau_s,0.75,access_gini,0.1465625,20260912
land_redistribution,b,positive rank alignment,tau_s,0.75,planner_welfare_gap_per_capita,0.06856938107677166,20260912
land_redistribution,a,positive rank alignment,tau_s,0.76,access_gini,0.14539,20260912
land_redistribution,b,positive rank alignment,tau_s,0.76,planner_welfare_gap_per_capita,0.06740518396639054,20260912
land_redistribution,a,positive rank alignment,tau_s,0.77,access_gini,0.1442175,20260912
land_redistribution,b,positive rank alignment,tau_s,0.77,planner_welfare_gap_per_capita,0.06625286558859819,20260912
land_redistribution,a,positive rank alignment,tau_s,0.78,access_gini,0.14304499999999998,20260912
land_redistribution,b,positive rank alignment,tau_s,0.78,planner_welfare_gap_per_capita,0.0651123517045967,20260912
land_redistribution,a,positive rank alignment,tau_s,0.79,access_gini,0.14187249999999998,20260912
land_redistribution,b,positive rank alignment,tau_s,0.79,planner_welfare_gap_per_capita,0.06398356931609936,20260912
land_redistribution,a,positive rank alignment,tau_s,0.8,access_gini,0.1407,20260912
land_redistribution,b,positive rank alignment,tau_s,0.8,planner_welfare_gap_per_capita,0.06286644664221874,20260912
land_redistribution,a,positive rank alignment,tau_s,0.81,access_gini,0.13952749999999997,20260912
land_redistribution,b,positive rank alignment,tau_s,0.81,planner_welfare_gap_per_capita,0.06176091309696275,20260912
land_redistribution,a,positive rank alignment,tau_s,0.8200000000000001,access_gini,0.138355,20260912
land_redistribution,b,positive rank alignment,tau_s,0.8200000000000001,planner_welfare_gap_per_capita,0.06066689926732096,20260912
land_redistribution,a,positive rank alignment,tau_s,0.8300000000000001,access_gini,0.13718249999999999,20260912
land_redistribution,b,positive rank alignment,tau_s,0.8300000000000001,planner_welfare_gap_per_capita,0.059584336891919595,20260912
land_redistribution,a,positive rank alignment,tau_s,0.84,access_gini,0.13601,20260912
land_redistribution,b,positive rank alignment,tau_s,0.84,planner_welfare_gap_per_capita,0.05851315884023265,20260912
land_redistribution,a,positive rank alignment,tau_s,0.85,access_gini,0.1348375,20260912
land_redistribution,b,positive rank alignment,tau_s,0.85,planner_welfare_gap_per_capita,0.05745329909232872,20260912
land_redistribution,a,positive rank alignment,tau_s,0.86,access_gini,0.13366499999999998,20260912
land_redistribution,b,positive rank alignment,tau_s,0.86,planner_welfare_gap_per_capita,0.05640469271913865,20260912
land_redistribution,a,positive rank alignment,tau_s,0.87,access_gini,0.1324925,20260912
land_redistribution,b,positive rank alignment,tau_s,0.87,planner_welfare_gap_per_capita,0.05536727586322766,20260912
land_redistribution,a,positive rank alignment,tau_s,0.88,access_gini,0.13132000000000002,20260912
land_redistribution,b,positive rank alignment,tau_s,0.88,planner_welfare_gap_per_capita,0.05434098572005837,20260912
land_redistribution,a,positive rank alignment,tau_s,0.89,access_gini,0.1301475,20260912
land_redistribution,b,positive rank alignment,tau_s,0.89,planner_welfare_gap_per_capita,0.05332576051972954,20260912
land_redistribution,a,positive rank alignment,tau_s,0.9,access_gini,0.128975,20260912
land_redistribution,b,positive rank alignment,tau_s,0.9,planner_welfare_gap_per_capita,0.05232153950917464,20260912
land_redistribution,a,positive rank alignment,tau_s,0.91,access_gini,0.12780249999999999,20260912
land_redistribution,b,positive rank alignment,tau_s,0.91,planner_welfare_gap_per_capita,0.051328262934811304,20260912
land_redistribution,a,positive rank alignment,tau_s,0.92,access_gini,0.12663,20260912
land_redistribution,b,positive rank alignment,tau_s,0.92,planner_welfare_gap_per_capita,0.0503458720256226,20260912
land_redistribution,a,positive rank alignment,tau_s,0.93,access_gini,0.12545749999999997,20260912
land_redistribution,b,positive rank alignment,tau_s,0.93,planner_welfare_gap_per_capita,0.04937430897666356,20260912
land_redistribution,a,positive rank alignment,tau_s,0.9400000000000001,access_gini,0.12428499999999999,20260912
land_redistribution,b,positive rank alignment,tau_s,0.9400000000000001,planner_welfare_gap_per_capita,0.048413516932977387,20260912
land_redistribution,a,positive rank alignment,tau_s,0.9500000000000001,access_gini,0.12311249999999997,20260912
land_redistribution,b,positive rank alignment,tau_s,0.9500000000000001,planner_welfare_gap_per_capita,0.047463439973908665,20260912
land_redistribution,a,positive rank alignment,tau_s,0.96,access_gini,0.12193999999999999,20260912
land_redistribution,b,positive rank alignment,tau_s,0.96,planner_welfare_gap_per_capita,0.04652402309780783,20260912
land_redistribution,a,positive rank alignment,tau_s,0.97,access_gini,0.1207675,20260912
land_redistribution,b,positive rank alignment,tau_s,0.97,planner_welfare_gap_per_capita,0.04559521220710728,20260912
land_redistribution,a,positive rank alignment,tau_s,0.98,access_gini,0.119595,20260912
land_redistribution,b,positive rank alignment,tau_s,0.98,planner_welfare_gap_per_capita,0.04467695409376873,20260912
land_redistribution,a,positive rank alignment,tau_s,0.99,access_gini,0.1184225,20260912
land_redistribution,b,positive rank alignment,tau_s,0.99,planner_welfare_gap_per_capita,0.04376919642508252,20260912
land_redistribution,a,positive rank alignment,tau_s,1.0,access_gini,0.11725,20260912
land_redistribution,b,positive rank alignment,tau_s,1.0,planner_welfare_gap_per_capita,0.042871887729814644,20260912
land_redistribution,a,near-zero rank alignment,tau_s,0.0,access_gini,0.16474347199525355,20260912
land_redistribution,b,near-zero rank alignment,tau_s,0.0,planner_welfare_gap_per_capita,0.09227548791885805,20260912
land_redistribution,a,near-zero rank alignment,tau_s,0.01,access_gini,0.16371829856619072,20260912
land_redistribution,b,near-zero rank alignment,tau_s,0.01,planner_welfare_gap_per_capita,0.09100728858155702,20260912
land_redistribution,a,near-zero rank alignment,tau_s,0.02,access_gini,0.16269867669654217,20260912
land_redistribution,b,near-zero rank alignment,tau_s,0.02,planner_welfare_gap_per_capita,0.08975727428928743,20260912
land_redistribution,a,near-zero rank alignment,tau_s,0.03,access_gini,0.16168702699209633,20260912
land_redistribution,b,near-zero rank alignment,tau_s,0.03,planner_welfare_gap_per_capita,0.08852531911382261,20260912
land_redistribution,a,near-zero rank alignment,tau_s,0.04,access_gini,0.1606844096661054,20260912
land_redistribution,b,near-zero rank alignment,tau_s,0.04,planner_welfare_gap_per_capita,0.08731129988986304,20260912
land_redistribution,a,near-zero rank alignment,tau_s,0.05,access_gini,0.1596893013174322,20260912
land_redistribution,b,near-zero rank alignment,tau_s,0.05,planner_welfare_gap_per_capita,0.08611509615150068,20260912
land_redistribution,a,near-zero rank alignment,tau_s,0.06,access_gini,0.15870129450752973,20260912
land_redistribution,b,near-zero rank alignment,tau_s,0.06,planner_welfare_gap_per_capita,0.08493659007087145,20260912
land_redistribution,a,near-zero rank alignment,tau_s,0.07,access_gini,0.1577211625931999,20260912
land_redistribution,b,near-zero rank alignment,tau_s,0.07,planner_welfare_gap_per_capita,0.08377566639890553,20260912
land_redistribution,a,near-zero rank alignment,tau_s,0.08,access_gini,0.15674944935346324,20260912
land_redistribution,b,near-zero rank alignment,tau_s,0.08,planner_welfare_gap_per_capita,0.08263221240809386,20260912
land_redistribution,a,near-zero rank alignment,tau_s,0.09,access_gini,0.15578619517701817,20260912
land_redistribution,b,near-zero rank alignment,tau_s,0.09,planner_welfare_gap_per_capita,0.08150611783719126,20260912
land_redistribution,a,near-zero rank alignment,tau_s,0.1,access_gini,0.15482998808588877,20260912
land_redistribution,b,near-zero rank alignment,tau_s,0.1,planner_welfare_gap_per_capita,0.08039727483777902,20260912
land_redistribution,a,near-zero rank alignment,tau_s,0.11,access_gini,0.1538849863269975,20260912
land_redistribution,b,near-zero rank alignment,tau_s,0.11,planner_welfare_gap_per_capita,0.07930557792261783,20260912
land_redistribution,a,near-zero rank alignment,tau_s,0.12,access_gini,0.15294903097507784,20260912
land_redistribution,b,near-zero rank alignment,tau_s,0.12,planner_welfare_gap_per_capita,0.0782309239157204,20260912
land_redistribution,a,near-zero rank alignment,tau_s,0.13,access_gini,0.15202191655910524,20260912
land_redistribution,b,near-zero rank alignment,tau_s,0.13,planner_welfare_gap_per_capita,0.07717321190407889,20260912
land_redistribution,a,near-zero rank alignment,tau_s,0.14,access_gini,0.1511050131459395,20260912
land_redistribution,b,near-zero rank alignment,tau_s,0.14,planner_welfare_gap_per_capita,0.07613234319098591,20260912
land_redistribution,a,near-zero rank alignment,tau_s,0.15,access_gini,0.1501928823435488,20260912
land_redistribution,b,near-zero rank alignment,tau_s,0.15,planner_welfare_gap_per_capita,0.07510822125088894,20260912
land_redistribution,a,near-zero rank alignment,tau_s,0.16,access_gini,0.14928855078288172,20260912
land_redistribution,b,near-zero rank alignment,tau_s,0.16,planner_welfare_gap_per_capita,0.07410075168572088,20260912
land_redistribution,a,near-zero rank alignment,tau_s,0.17,access_gini,0.1483917949483885,20260912
land_redistribution,b,near-zero rank alignment,tau_s,0.17,planner_welfare_gap_per_capita,0.07310984218265569,20260912
land_redistribution,a,near-zero rank alignment,tau_s,0.18,access_gini,0.14750221166005698,20260912
land_redistribution,b,near-zero rank alignment,tau_s,0.18,planner_welfare_gap_per_capita,0.07213540247323291,20260912
land_redistribution,a,near-zero rank alignment,tau_s,0.19,access_gini,0.1466217516003537,20260912
land_redistribution,b,near-zero rank alignment,tau_s,0.19,planner_welfare_gap_per_capita,0.07117734429380729,20260912
land_redistribution,a,near-zero rank alignment,tau_s,0.2,access_gini,0.145749365764856,20260912
land_redistribution,b,near-zero rank alignment,tau_s,0.2,planner_welfare_gap_per_capita,0.07023558134727197,20260912
land_redistribution,a,near-zero rank alignment,tau_s,0.21,access_gini,0.14488412681865578,20260912
land_redistribution,b,near-zero rank alignment,tau_s,0.21,planner_welfare_gap_per_capita,0.06931002926601282,20260912
land_redistribution,a,near-zero rank alignment,tau_s,0.22,access_gini,0.14402762626960489,20260912
land_redistribution,b,near-zero rank alignment,tau_s,0.22,planner_welfare_gap_per_capita,0.0684006055760509,20260912
land_redistribution,a,near-zero rank alignment,tau_s,0.23,access_gini,0.1431801127564134,20260912
land_redistribution,b,near-zero rank alignment,tau_s,0.23,planner_welfare_gap_per_capita,0.06750722966233169,20260912
land_redistribution,a,near-zero rank alignment,tau_s,0.24,access_gini,0.1423415547794434,20260912
land_redistribution,b,near-zero rank alignment,tau_s,0.24,planner_welfare_gap_per_capita,0.06662982273512125,20260912
land_redistribution,a,near-zero rank alignment,tau_s,0.25,access_gini,0.14151321187867383,20260912
land_redistribution,b,near-zero rank alignment,tau_s,0.25,planner_welfare_gap_per_capita,0.06576830779747339,20260912
land_redistribution,a,near-zero rank alignment,tau_s,0.26,access_gini,0.1406948840020168,20260912
land_redistribution,b,near-zero rank alignment,tau_s,0.26,planner_welfare_gap_per_capita,0.06492260961373165,20260912
land_redistribution,a,near-zero rank alignment,tau_s,0.27,access_gini,0.13988735257075038,20260912
land_redistribution,b,near-zero rank alignment,tau_s,0.27,planner_welfare_gap_per_capita,0.06409265467902994,20260912
land_redistribution,a,near-zero rank alignment,tau_s,0.28,access_gini,0.13909267506363152,20260912
land_redistribution,b,near-zero rank alignment,tau_s,0.28,planner_welfare_gap_per_capita,0.0632783711897626,20260912
land_redistribution,a,near-zero rank alignment,tau_s,0.29,access_gini,0.13830764366821732,20260912
land_redistribution,b,near-zero rank alignment,tau_s,0.29,planner_welfare_gap_per_capita,0.06247968901498915,20260912
land_redistribution,a,near-zero rank alignment,tau_s,0.3,access_gini,0.13753162580332123,20260912
land_redistribution,b,near-zero rank alignment,tau_s,0.3,planner_welfare_gap_per_capita,0.061696539668745644,20260912
land_redistribution,a,near-zero rank alignment,tau_s,0.31,access_gini,0.13676823247008116,20260912
land_redistribution,b,near-zero rank alignment,tau_s,0.31,planner_welfare_gap_per_capita,0.060928856283233745,20260912
land_redistribution,a,near-zero rank alignment,tau_s,0.32,access_gini,0.13601511149835405,20260912
land_redistribution,b,near-zero rank alignment,tau_s,0.32,planner_welfare_gap_per_capita,0.0601765735828589,20260912
land_redistribution,a,near-zero rank alignment,tau_s,0.33,access_gini,0.135275352486531,20260912
land_redistribution,b,near-zero rank alignment,tau_s,0.33,planner_welfare_gap_per_capita,0.059439627859093014,20260912
land_redistribution,a,near-zero rank alignment,tau_s,0.34,access_gini,0.13454986166482188,20260912
land_redistribution,b,near-zero rank alignment,tau_s,0.34,planner_welfare_gap_per_capita,0.058717956946134395,20260912
land_redistribution,a,near-zero rank alignment,tau_s,0.35000000000000003,access_gini,0.13383859442248153,20260912
land_redistribution,b,near-zero rank alignment,tau_s,0.35000000000000003,planner_welfare_gap_per_capita,0.05801150019734262,20260912
land_redistribution,a,near-zero rank alignment,tau_s,0.36,access_gini,0.13314182561741322,20260912
land_redistribution,b,near-zero rank alignment,tau_s,0.36,planner_welfare_gap_per_capita,0.05732019846242423,20260912
land_redistribution,a,near-zero rank alignment,tau_s,0.37,access_gini,0.13245833011481953,20260912
land_redistribution,b,near-zero rank alignment,tau_s,0.37,planner_welfare_gap_per_capita,0.0566439940653467,20260912
land_redistribution,a,near-zero rank alignment,tau_s,0.38,access_gini,0.1317907768709902,20260912
land_redistribution,b,near-zero rank alignment,tau_s,0.38,planner_welfare_gap_per_capita,0.05598283078296078,20260912
land_redistribution,a,near-zero rank alignment,tau_s,0.39,access_gini,0.13113492636456495,20260912
land_redistribution,b,near-zero rank alignment,tau_s,0.39,planner_welfare_gap_per_capita,0.055336653824308864,20260912
land_redistribution,a,near-zero rank alignment,tau_s,0.4,access_gini,0.13048655699680403,20260912
land_redistribution,b,near-zero rank alignment,tau_s,0.4,planner_welfare_gap_per_capita,0.05470540981060243,20260912
land_redistribution,a,near-zero rank alignment,tau_s,0.41000000000000003,access_gini,0.12984616933534907,20260912
land_redistribution,b,near-zero rank alignment,tau_s,0.41000000000000003,planner_welfare_gap_per_capita,0.0540890467558468,20260912
land_redistribution,a,near-zero rank alignment,tau_s,0.42,access_gini,0.12921404587771892,20260912
land_redistribution,b,near-zero rank alignment,tau_s,0.42,planner_welfare_gap_per_capita,0.05348751404809839,20260912
land_redistribution,a,near-zero rank alignment,tau_s,0.43,access_gini,0.12859072695637394,20260912
land_redistribution,b,near-zero rank alignment,tau_s,0.43,planner_welfare_gap_per_capita,0.052900762431334326,20260912
land_redistribution,a,near-zero rank alignment,tau_s,0.44,access_gini,0.12797493336848895,20260912
land_redistribution,b,near-zero rank alignment,tau_s,0.44,planner_welfare_gap_per_capita,0.05232874398792044,20260912
land_redistribution,a,near-zero rank alignment,tau_s,0.45,access_gini,0.12736814014216194,20260912
land_redistribution,b,near-zero rank alignment,tau_s,0.45,planner_welfare_gap_per_capita,0.051771412121659886,20260912
land_redistribution,a,near-zero rank alignment,tau_s,0.46,access_gini,0.12677076471277882,20260912
land_redistribution,b,near-zero rank alignment,tau_s,0.46,planner_welfare_gap_per_capita,0.05122872154140895,20260912
land_redistribution,a,near-zero rank alignment,tau_s,0.47000000000000003,access_gini,0.12618570818446925,20260912
land_redistribution,b,near-zero rank alignment,tau_s,0.47000000000000003,planner_welfare_gap_per_capita,0.05070062824524369,20260912
land_redistribution,a,near-zero rank alignment,tau_s,0.48,access_gini,0.12560988099894518,20260912
land_redistribution,b,near-zero rank alignment,tau_s,0.48,planner_welfare_gap_per_capita,0.050187089505165476,20260912
land_redistribution,a,near-zero rank alignment,tau_s,0.49,access_gini,0.12504578401348646,20260912
land_redistribution,b,near-zero rank alignment,tau_s,0.49,planner_welfare_gap_per_capita,0.0496880638523302,20260912
land_redistribution,a,near-zero rank alignment,tau_s,0.5,access_gini,0.124493073280665,20260912
land_redistribution,b,near-zero rank alignment,tau_s,0.5,planner_welfare_gap_per_capita,0.0492035110627905,20260912
land_redistribution,a,near-zero rank alignment,tau_s,0.51,access_gini,0.12395299914304508,20260912
land_redistribution,b,near-zero rank alignment,tau_s,0.51,planner_welfare_gap_per_capita,0.048733392143736155,20260912
land_redistribution,a,near-zero rank alignment,tau_s,0.52,access_gini,0.12342514263556321,20260912
land_redistribution,b,near-zero rank alignment,tau_s,0.52,planner_welfare_gap_per_capita,0.048277669320223565,20260912
land_redistribution,a,near-zero rank alignment,tau_s,0.53,access_gini,0.12291065700382649,20260912
land_redistribution,b,near-zero rank alignment,tau_s,0.53,planner_welfare_gap_per_capita,0.04783630602238088,20260912
land_redistribution,a,near-zero rank alignment,tau_s,0.54,access_gini,0.1224115837309218,20260912
land_redistribution,b,near-zero rank alignment,tau_s,0.54,planner_welfare_gap_per_capita,0.04740926687308008,20260912
land_redistribution,a,near-zero rank alignment,tau_s,0.55,access_gini,0.12192694720180278,20260912
land_redistribution,b,near-zero rank alignment,tau_s,0.55,planner_welfare_gap_per_capita,0.04699651767606414,20260912
land_redistribution,a,near-zero rank alignment,tau_s,0.56,access_gini,0.12146006272867613,20260912
land_redistribution,b,near-zero rank alignment,tau_s,0.56,planner_welfare_gap_per_capita,0.046598025404519954,20260912
land_redistribution,a,near-zero rank alignment,tau_s,0.5700000000000001,access_gini,0.12100848768488064,20260912
land_redistribution,b,near-zero rank alignment,tau_s,0.5700000000000001,planner_welfare_gap_per_capita,0.04621375819008824,20260912
land_redistribution,a,near-zero rank alignment,tau_s,0.58,access_gini,0.12057518164846974,20260912
land_redistribution,b,near-zero rank alignment,tau_s,0.58,planner_welfare_gap_per_capita,0.04584368531230007,20260912
land_redistribution,a,near-zero rank alignment,tau_s,0.59,access_gini,0.12016002027832734,20260912
land_redistribution,b,near-zero rank alignment,tau_s,0.59,planner_welfare_gap_per_capita,0.045487777188433436,20260912
land_redistribution,a,near-zero rank alignment,tau_s,0.6,access_gini,0.1197659007837122,20260912
land_redistribution,b,near-zero rank alignment,tau_s,0.6,planner_welfare_gap_per_capita,0.04514600536377969,20260912
land_redistribution,a,near-zero rank alignment,tau_s,0.61,access_gini,0.11939399870669598,20260912
land_redistribution,b,near-zero rank alignment,tau_s,0.61,planner_welfare_gap_per_capita,0.04481834250231305,20260912
land_redistribution,a,near-zero rank alignment,tau_s,0.62,access_gini,0.11904583596083501,20260912
land_redistribution,b,near-zero rank alignment,tau_s,0.62,planner_welfare_gap_per_capita,0.044504762377755504,20260912
land_redistribution,a,near-zero rank alignment,tau_s,0.63,access_gini,0.11872160604416265,20260912
land_redistribution,b,near-zero rank alignment,tau_s,0.63,planner_welfare_gap_per_capita,0.044205239865030936,20260912
land_redistribution,a,near-zero rank alignment,tau_s,0.64,access_gini,0.1184187507733733,20260912
land_redistribution,b,near-zero rank alignment,tau_s,0.64,planner_welfare_gap_per_capita,0.04391975093209959,20260912
land_redistribution,a,near-zero rank alignment,tau_s,0.65,access_gini,0.11812269339343644,20260912
land_redistribution,b,near-zero rank alignment,tau_s,0.65,planner_welfare_gap_per_capita,0.04364827263216858,20260912
land_redistribution,a,near-zero rank alignment,tau_s,0.66,access_gini,0.11783321447981984,20260912
land_redistribution,b,near-zero rank alignment,tau_s,0.66,planner_welfare_gap_per_capita,0.043390783096271604,20260912
land_redistribution,a,near-zero rank alignment,tau_s,0.67,access_gini,0.11754876889376899,20260912
land_redistribution,b,near-zero rank alignment,tau_s,0.67,planner_welfare_gap_per_capita,0.043147261526211074,20260912
land_redistribution,a,near-zero rank alignment,tau_s,0.68,access_gini,0.11727012252099034,20260912
land_redistribution,b,near-zero rank alignment,tau_s,0.68,planner_welfare_gap_per_capita,0.04291768818785942,20260912
land_redistribution,a,near-zero rank alignment,tau_s,0.6900000000000001,access_gini,0.11699865875694007,20260912
land_redistribution,b,near-zero rank alignment,tau_s,0.6900000000000001,planner_welfare_gap_per_capita,0.04270204440481248,20260912
land_redistribution,a,near-zero rank alignment,tau_s,0.7000000000000001,access_gini,0.1167349620042912,20260912
land_redistribution,b,near-zero rank alignment,tau_s,0.7000000000000001,planner_welfare_gap_per_capita,0.04250031255239005,20260912
land_redistribution,a,near-zero rank alignment,tau_s,0.71,access_gini,0.11647777817181659,20260912
land_redistribution,b,near-zero rank alignment,tau_s,0.71,planner_welfare_gap_per_capita,0.04231247605198116,20260912
land_redistribution,a,near-zero rank alignment,tau_s,0.72,access_gini,0.11622960257670918,20260912
land_redistribution,b,near-zero rank alignment,tau_s,0.72,planner_welfare_gap_per_capita,0.042138519365726664,20260912
land_redistribution,a,near-zero rank alignment,tau_s,0.73,access_gini,0.11599063459131646,20260912
land_redistribution,b,near-zero rank alignment,tau_s,0.73,planner_welfare_gap_per_capita,0.041978427991538024,20260912
land_redistribution,a,near-zero rank alignment,tau_s,0.74,access_gini,0.11576049745445766,20260912
land_redistribution,b,near-zero rank alignment,tau_s,0.74,planner_welfare_gap_per_capita,0.04183218845844607,20260912
land_redistribution,a,near-zero rank alignment,tau_s,0.75,access_gini,0.1155419572996107,20260912
land_redistribution,b,near-zero rank alignment,tau_s,0.75,planner_welfare_gap_per_capita,0.04169978832227819,20260912
land_redistribution,a,near-zero rank alignment,tau_s,0.76,access_gini,0.1153339721880328,20260912
land_redistribution,b,near-zero rank alignment,tau_s,0.76,planner_welfare_gap_per_capita,0.04158121616165872,20260912
land_redistribution,a,near-zero rank alignment,tau_s,0.77,access_gini,0.11513932216417849,20260912
land_redistribution,b,near-zero rank alignment,tau_s,0.77,planner_welfare_gap_per_capita,0.04147646157433199,20260912
land_redistribution,a,near-zero rank alignment,tau_s,0.78,access_gini,0.1149575810845532,20260912
land_redistribution,b,near-zero rank alignment,tau_s,0.78,planner_welfare_gap_per_capita,0.04138551517380238,20260912
land_redistribution,a,near-zero rank alignment,tau_s,0.79,access_gini,0.11479152132593803,20260912
land_redistribution,b,near-zero rank alignment,tau_s,0.79,planner_welfare_gap_per_capita,0.04130836858629127,20260912
land_redistribution,a,near-zero rank alignment,tau_s,0.8,access_gini,0.11464187472293502,20260912
land_redistribution,b,near-zero rank alignment,tau_s,0.8,planner_welfare_gap_per_capita,0.04124501444800714,20260912
land_redistribution,a,near-zero rank alignment,tau_s,0.81,access_gini,0.11450999604787288,20260912
land_redistribution,b,near-zero rank alignment,tau_s,0.81,planner_welfare_gap_per_capita,0.041195446402727216,20260912
land_redistribution,a,near-zero rank alignment,tau_s,0.8200000000000001,access_gini,0.11439840183867248,20260912
land_redistribution,b,near-zero rank alignment,tau_s,0.8200000000000001,planner_welfare_gap_per_capita,0.04115965909968951,20260912
land_redistribution,a,near-zero rank alignment,tau_s,0.8300000000000001,access_gini,0.11430943539629874,20260912
land_redistribution,b,near-zero rank alignment,tau_s,0.8300000000000001,planner_welfare_gap_per_capita,0.04113764819179155,20260912
land_redistribution,a,near-zero rank alignment,tau_s,0.84,access_gini,0.1142452827479434,20260912
land_redistribution,b,near-zero rank alignment,tau_s,0.84,planner_welfare_gap_per_capita,0.041129410334097255,20260912
land_redistribution,a,near-zero rank alignment,tau_s,0.85,access_gini,0.11420911875223741,20260912
land_redistribution,b,near-zero rank alignment,tau_s,0.85,planner_welfare_gap_per_capita,0.04113494318264909,20260912
land_redistribution,a,near-zero rank alignment,tau_s,0.86,access_gini,0.11420401871183948,20260912
land_redistribution,b,near-zero rank alignment,tau_s,0.86,planner_welfare_gap_per_capita,0.04115424539358439,20260912
land_redistribution,a,near-zero rank alignment,tau_s,0.87,access_gini,0.1142339578491014,20260912
land_redistribution,b,near-zero rank alignment,tau_s,0.87,planner_welfare_gap_per_capita,0.04118731662255556,20260912
land_redistribution,a,near-zero rank alignment,tau_s,0.88,access_gini,0.11430307202740174,20260912
land_redistribution,b,near-zero rank alignment,tau_s,0.88,planner_welfare_gap_per_capita,0.04123415752445439,20260912
land_redistribution,a,near-zero rank alignment,tau_s,0.89,access_gini,0.1144159348631895,20260912
land_redistribution,b,near-zero rank alignment,tau_s,0.89,planner_welfare_gap_per_capita,0.041294769753439875,20260912
land_redistribution,a,near-zero rank alignment,tau_s,0.9,access_gini,0.11457682537713933,20260912
land_redistribution,b,near-zero rank alignment,tau_s,0.9,planner_welfare_gap_per_capita,0.04136915596326737,20260912
land_redistribution,a,near-zero rank alignment,tau_s,0.91,access_gini,0.11478852333756542,20260912
land_redistribution,b,near-zero rank alignment,tau_s,0.91,planner_welfare_gap_per_capita,0.04145731980792394,20260912
land_redistribution,a,near-zero rank alignment,tau_s,0.92,access_gini,0.11504692735384665,20260912
land_redistribution,b,near-zero rank alignment,tau_s,0.92,planner_welfare_gap_per_capita,0.04155926594256428,20260912
land_redistribution,a,near-zero rank alignment,tau_s,0.93,access_gini,0.11532230594910574,20260912
land_redistribution,b,near-zero rank alignment,tau_s,0.93,planner_welfare_gap_per_capita,0.04167500002475357,20260912
land_redistribution,a,near-zero rank alignment,tau_s,0.9400000000000001,access_gini,0.1155976908135192,20260912
land_redistribution,b,near-zero rank alignment,tau_s,0.9400000000000001,planner_welfare_gap_per_capita,0.041804528716014616,20260912
land_redistribution,a,near-zero rank alignment,tau_s,0.9500000000000001,access_gini,0.11587307567793267,20260912
land_redistribution,b,near-zero rank alignment,tau_s,0.9500000000000001,planner_welfare_gap_per_capita,0.04194785968368054,20260912
land_redistribution,a,near-zero rank alignment,tau_s,0.96,access_gini,0.11614846054234614,20260912
land_redistribution,b,near-zero rank alignment,tau_s,0.96,planner_welfare_gap_per_capita,0.042105001603056816,20260912
land_redistribution,a,near-zero rank alignment,tau_s,0.97,access_gini,0.1164238454067596,20260912
land_redistribution,b,near-zero rank alignment,tau_s,0.97,planner_welfare_gap_per_capita,0.0422759641598897,20260912
land_redistribution,a,near-zero rank alignment,tau_s,0.98,access_gini,0.11669923027117307,20260912
land_redistribution,b,near-zero rank alignment,tau_s,0.98,planner_welfare_gap_per_capita,0.042460758053149056,20260912
land_redistribution,a,near-zero rank alignment,tau_s,0.99,access_gini,0.11697461513558655,20260912
land_redistribution,b,near-zero rank alignment,tau_s,0.99,planner_welfare_gap_per_capita,0.04265939499812063,20260912
land_redistribution,a,near-zero rank alignment,tau_s,1.0,access_gini,0.11725,20260912
land_redistribution,b,near-zero rank alignment,tau_s,1.0,planner_welfare_gap_per_capita,0.042871887729814644,20260912
land_redistribution,a,negative rank alignment,tau_s,0.0,access_gini,3.1901564723213483e-17,20260912
land_redistribution,b,negative rank alignment,tau_s,0.0,planner_welfare_gap_per_capita,6.661338147750941e-18,20260912
land_redistribution,a,negative rank alignment,tau_s,0.01,access_gini,0.0011725000000000095,20260912
land_redistribution,b,negative rank alignment,tau_s,0.01,planner_welfare_gap_per_capita,4.1243871683097065e-06,20260912
land_redistribution,a,negative rank alignment,tau_s,0.02,access_gini,0.0023449999999999994,20260912
land_redistribution,b,negative rank alignment,tau_s,0.02,planner_welfare_gap_per_capita,1.649773238518004e-05,20260912
land_redistribution,a,negative rank alignment,tau_s,0.03,access_gini,0.0035175000000000024,20260912
land_redistribution,b,negative rank alignment,tau_s,0.03,planner_welfare_gap_per_capita,3.7120586819411325e-05,20260912
land_redistribution,a,negative rank alignment,tau_s,0.04,access_gini,0.00469000000000001,20260912
land_redistribution,b,negative rank alignment,tau_s,0.04,planner_welfare_gap_per_capita,6.59938691937445e-05,20260912
land_redistribution,a,negative rank alignment,tau_s,0.05,access_gini,0.005862500000000004,20260912
land_redistribution,b,negative rank alignment,tau_s,0.05,planner_welfare_gap_per_capita,0.00010311886594731701,20260912
land_redistribution,a,negative rank alignment,tau_s,0.06,access_gini,0.007035000000000009,20260912
land_redistribution,b,negative rank alignment,tau_s,0.06,planner_welfare_gap_per_capita,0.00014849723146348248,20260912
land_redistribution,a,negative rank alignment,tau_s,0.07,access_gini,0.00820750000000001,20260912
land_redistribution,b,negative rank alignment,tau_s,0.07,planner_welfare_gap_per_capita,0.0002021309883619704,20260912
land_redistribution,a,negative rank alignment,tau_s,0.08,access_gini,0.009379999999999998,20260912
land_redistribution,b,negative rank alignment,tau_s,0.08,planner_welfare_gap_per_capita,0.0002640225278571151,20260912
land_redistribution,a,negative rank alignment,tau_s,0.09,access_gini,0.010552499999999996,20260912
land_redistribution,b,negative rank alignment,tau_s,0.09,planner_welfare_gap_per_capita,0.000334174610181468,20260912
land_redistribution,a,negative rank alignment,tau_s,0.1,access_gini,0.011725,20260912
land_redistribution,b,negative rank alignment,tau_s,0.1,planner_welfare_gap_per_capita,0.0004125903650739415,20260912
land_redistribution,a,negative rank alignment,tau_s,0.11,access_gini,0.012897499999999998,20260912
land_redistribution,b,negative rank alignment,tau_s,0.11,planner_welfare_gap_per_capita,0.0004992732923352739,20260912
land_redistribution,a,negative rank alignment,tau_s,0.12,access_gini,0.014070000000000001,20260912
land_redistribution,b,negative rank alignment,tau_s,0.12,planner_welfare_gap_per_capita,0.0005942272624484612,20260912
land_redistribution,a,negative rank alignment,tau_s,0.13,access_gini,0.015242500000000003,20260912
land_redistribution,b,negative rank alignment,tau_s,0.13,planner_welfare_gap_per_capita,0.0006974565172656977,20260912
land_redistribution,a,negative rank alignment,tau_s,0.14,access_gini,0.016415000000000003,20260912
land_redistribution,b,negative rank alignment,tau_s,0.14,planner_welfare_gap_per_capita,0.0008089656707621184,20260912
land_redistribution,a,negative rank alignment,tau_s,0.15,access_gini,0.017587500000000006,20260912
land_redistribution,b,negative rank alignment,tau_s,0.15,planner_welfare_gap_per_capita,0.000928759709856144,20260912
land_redistribution,a,negative rank alignment,tau_s,0.16,access_gini,0.018759999999999995,20260912
land_redistribution,b,negative rank alignment,tau_s,0.16,planner_welfare_gap_per_capita,0.0010568439952968146,20260912
land_redistribution,a,negative rank alignment,tau_s,0.17,access_gini,0.01993250000000001,20260912
land_redistribution,b,negative rank alignment,tau_s,0.17,planner_welfare_gap_per_capita,0.0011932242626194833,20260912
land_redistribution,a,negative rank alignment,tau_s,0.18,access_gini,0.021104999999999995,20260912
land_redistribution,b,negative rank alignment,tau_s,0.18,planner_welfare_gap_per_capita,0.0013379066231681857,20260912
land_redistribution,a,negative rank alignment,tau_s,0.19,access_gini,0.022277499999999985,20260912
land_redistribution,b,negative rank alignment,tau_s,0.19,planner_welfare_gap_per_capita,0.0014908975651877477,20260912
land_redistribution,a,negative rank alignment,tau_s,0.2,access_gini,0.02344999999999999,20260912
land_redistribution,b,negative rank alignment,tau_s,0.2,planner_welfare_gap_per_capita,0.0016522039549836532,20260912
land_redistribution,a,negative rank alignment,tau_s,0.21,access_gini,0.024622500000000002,20260912
land_redistribution,b,negative rank alignment,tau_s,0.21,planner_welfare_gap_per_capita,0.0018218330381515368,20260912
land_redistribution,a,negative rank alignment,tau_s,0.22,access_gini,0.02579499999999999,20260912
land_redistribution,b,negative rank alignment,tau_s,0.22,planner_welfare_gap_per_capita,0.0019997924408765135,20260912
land_redistribution,a,negative rank alignment,tau_s,0.23,access_gini,0.0269675,20260912
land_redistribution,b,negative rank alignment,tau_s,0.23,planner_welfare_gap_per_capita,0.002186090171303308,20260912
land_redistribution,a,negative rank alignment,tau_s,0.24,access_gini,0.02814000000000001,20260912
land_redistribution,b,negative rank alignment,tau_s,0.24,planner_welfare_gap_per_capita,0.0023807346209759484,20260912
land_redistribution,a,negative rank alignment,tau_s,0.25,access_gini,0.02931249999999999,20260912
land_redistribution,b,negative rank alignment,tau_s,0.25,planner_welfare_gap_per_capita,0.002583734566350362,20260912
land_redistribution,a,negative rank alignment,tau_s,0.26,access_gini,0.030485000000000005,20260912
land_redistribution,b,negative rank alignment,tau_s,0.26,planner_welfare_gap_per_capita,0.002795099170378599,20260912
land_redistribution,a,negative rank alignment,tau_s,0.27,access_gini,0.0316575,20260912
land_redistribution,b,negative rank alignment,tau_s,0.27,planner_welfare_gap_per_capita,0.003014837984165162,20260912
land_redistribution,a,negative rank alignment,tau_s,0.28,access_gini,0.032830000000000005,20260912
land_redistribution,b,negative rank alignment,tau_s,0.28,planner_welfare_gap_per_capita,0.0032429609486979327,20260912
land_redistribution,a,negative rank alignment,tau_s,0.29,access_gini,0.034002500000000005,20260912
land_redistribution,b,negative rank alignment,tau_s,0.29,planner_welfare_gap_per_capita,0.0034794783966526576,20260912
land_redistribution,a,negative rank alignment,tau_s,0.3,access_gini,0.03517500000000001,20260912
land_redistribution,b,negative rank alignment,tau_s,0.3,planner_welfare_gap_per_capita,0.0037244010542720396,20260912
land_redistribution,a,negative rank alignment,tau_s,0.31,access_gini,0.0363475,20260912
land_redistribution,b,negative rank alignment,tau_s,0.31,planner_welfare_gap_per_capita,0.003977740043321658,20260912
land_redistribution,a,negative rank alignment,tau_s,0.32,access_gini,0.03752000000000002,20260912
land_redistribution,b,negative rank alignment,tau_s,0.32,planner_welfare_gap_per_capita,0.004239506883121251,20260912
land_redistribution,a,negative rank alignment,tau_s,0.33,access_gini,0.03869250000000001,20260912
land_redistribution,b,negative rank alignment,tau_s,0.33,planner_welfare_gap_per_capita,0.004509713492654317,20260912
land_redistribution,a,negative rank alignment,tau_s,0.34,access_gini,0.03986500000000001,20260912
land_redistribution,b,negative rank alignment,tau_s,0.34,planner_welfare_gap_per_capita,0.004788372192755421,20260912
land_redistribution,a,negative rank alignment,tau_s,0.35000000000000003,access_gini,0.041037500000000005,20260912
land_redistribution,b,negative rank alignment,tau_s,0.35000000000000003,planner_welfare_gap_per_capita,0.005075495708377345,20260912
land_redistribution,a,negative rank alignment,tau_s,0.36,access_gini,0.04221,20260912
land_redistribution,b,negative rank alignment,tau_s,0.36,planner_welfare_gap_per_capita,0.005371097170937808,20260912
land_redistribution,a,negative rank alignment,tau_s,0.37,access_gini,0.043382500000000004,20260912
land_redistribution,b,negative rank alignment,tau_s,0.37,planner_welfare_gap_per_capita,0.005675190120748059,20260912
land_redistribution,a,negative rank alignment,tau_s,0.38,access_gini,0.044555000000000004,20260912
land_redistribution,b,negative rank alignment,tau_s,0.38,planner_welfare_gap_per_capita,0.005987788509523435,20260912
land_redistribution,a,negative rank alignment,tau_s,0.39,access_gini,0.04572749999999999,20260912
land_redistribution,b,negative rank alignment,tau_s,0.39,planner_welfare_gap_per_capita,0.006308906702976653,20260912
land_redistribution,a,negative rank alignment,tau_s,0.4,access_gini,0.046900000000000004,20260912
land_redistribution,b,negative rank alignment,tau_s,0.4,planner_welfare_gap_per_capita,0.0066385594834973815,20260912
land_redistribution,a,negative rank alignment,tau_s,0.41000000000000003,access_gini,0.048072500000000004,20260912
land_redistribution,b,negative rank alignment,tau_s,0.41000000000000003,planner_welfare_gap_per_capita,0.0069767620529151845,20260912
land_redistribution,a,negative rank alignment,tau_s,0.42,access_gini,0.04924499999999999,20260912
land_redistribution,b,negative rank alignment,tau_s,0.42,planner_welfare_gap_per_capita,0.007323530035351284,20260912
land_redistribution,a,negative rank alignment,tau_s,0.43,access_gini,0.05041749999999998,20260912
land_redistribution,b,negative rank alignment,tau_s,0.43,planner_welfare_gap_per_capita,0.007678879480157263,20260912
land_redistribution,a,negative rank alignment,tau_s,0.44,access_gini,0.05159,20260912
land_redistribution,b,negative rank alignment,tau_s,0.44,planner_welfare_gap_per_capita,0.008042826864943554,20260912
land_redistribution,a,negative rank alignment,tau_s,0.45,access_gini,0.05276249999999999,20260912
land_redistribution,b,negative rank alignment,tau_s,0.45,planner_welfare_gap_per_capita,0.008415389098698718,20260912
land_redistribution,a,negative rank alignment,tau_s,0.46,access_gini,0.053935,20260912
land_redistribution,b,negative rank alignment,tau_s,0.46,planner_welfare_gap_per_capita,0.008796583525000923,20260912
land_redistribution,a,negative rank alignment,tau_s,0.47000000000000003,access_gini,0.0551075,20260912
land_redistribution,b,negative rank alignment,tau_s,0.47000000000000003,planner_welfare_gap_per_capita,0.009186427925322507,20260912
land_redistribution,a,negative rank alignment,tau_s,0.48,access_gini,0.05627999999999999,20260912
land_redistribution,b,negative rank alignment,tau_s,0.48,planner_welfare_gap_per_capita,0.009584940522430765,20260912
land_redistribution,a,negative rank alignment,tau_s,0.49,access_gini,0.05745249999999999,20260912
land_redistribution,b,negative rank alignment,tau_s,0.49,planner_welfare_gap_per_capita,0.00999213998388358,20260912
land_redistribution,a,negative rank alignment,tau_s,0.5,access_gini,0.05862499999999999,20260912
land_redistribution,b,negative rank alignment,tau_s,0.5,planner_welfare_gap_per_capita,0.010408045425625118,20260912
land_redistribution,a,negative rank alignment,tau_s,0.51,access_gini,0.05979749999999999,20260912
land_redistribution,b,negative rank alignment,tau_s,0.51,planner_welfare_gap_per_capita,0.010832676415679945,20260912
land_redistribution,a,negative rank alignment,tau_s,0.52,access_gini,0.060969999999999996,20260912
land_redistribution,b,negative rank alignment,tau_s,0.52,planner_welfare_gap_per_capita,0.011266052977949297,20260912
land_redistribution,a,negative rank alignment,tau_s,0.53,access_gini,0.062142499999999996,20260912
land_redistribution,b,negative rank alignment,tau_s,0.53,planner_welfare_gap_per_capita,0.011708195596110346,20260912
land_redistribution,a,negative rank alignment,tau_s,0.54,access_gini,0.063315,20260912
land_redistribution,b,negative rank alignment,tau_s,0.54,planner_welfare_gap_per_capita,0.012159125217620853,20260912
land_redistribution,a,negative rank alignment,tau_s,0.55,access_gini,0.0644875,20260912
land_redistribution,b,negative rank alignment,tau_s,0.55,planner_welfare_gap_per_capita,0.01261886325783042,20260912
land_redistribution,a,negative rank alignment,tau_s,0.56,access_gini,0.06566000000000001,20260912
land_redistribution,b,negative rank alignment,tau_s,0.56,planner_welfare_gap_per_capita,0.013087431604200717,20260912
land_redistribution,a,negative rank alignment,tau_s,0.5700000000000001,access_gini,0.06683250000000002,20260912
land_redistribution,b,negative rank alignment,tau_s,0.5700000000000001,planner_welfare_gap_per_capita,0.013564852620636536,20260912
land_redistribution,a,negative rank alignment,tau_s,0.58,access_gini,0.068005,20260912
land_redistribution,b,negative rank alignment,tau_s,0.58,planner_welfare_gap_per_capita,0.01405114915192943,20260912
land_redistribution,a,negative rank alignment,tau_s,0.59,access_gini,0.0691775,20260912
land_redistribution,b,negative rank alignment,tau_s,0.59,planner_welfare_gap_per_capita,0.01454634452831721,20260912
land_redistribution,a,negative rank alignment,tau_s,0.6,access_gini,0.07035,20260912
land_redistribution,b,negative rank alignment,tau_s,0.6,planner_welfare_gap_per_capita,0.015050462570159483,20260912
land_redistribution,a,negative rank alignment,tau_s,0.61,access_gini,0.0715225,20260912
land_redistribution,b,negative rank alignment,tau_s,0.61,planner_welfare_gap_per_capita,0.015563527592733379,20260912
land_redistribution,a,negative rank alignment,tau_s,0.62,access_gini,0.07269500000000001,20260912
land_redistribution,b,negative rank alignment,tau_s,0.62,planner_welfare_gap_per_capita,0.016085564411150468,20260912
land_redistribution,a,negative rank alignment,tau_s,0.63,access_gini,0.07386749999999999,20260912
land_redistribution,b,negative rank alignment,tau_s,0.63,planner_welfare_gap_per_capita,0.01661659834539849,20260912
land_redistribution,a,negative rank alignment,tau_s,0.64,access_gini,0.07504000000000001,20260912
land_redistribution,b,negative rank alignment,tau_s,0.64,planner_welfare_gap_per_capita,0.01715665522550907,20260912
land_redistribution,a,negative rank alignment,tau_s,0.65,access_gini,0.0762125,20260912
land_redistribution,b,negative rank alignment,tau_s,0.65,planner_welfare_gap_per_capita,0.017705761396854706,20260912
land_redistribution,a,negative rank alignment,tau_s,0.66,access_gini,0.077385,20260912
land_redistribution,b,negative rank alignment,tau_s,0.66,planner_welfare_gap_per_capita,0.018263943725577755,20260912
land_redistribution,a,negative rank alignment,tau_s,0.67,access_gini,0.0785575,20260912
land_redistribution,b,negative rank alignment,tau_s,0.67,planner_welfare_gap_per_capita,0.01883122960415342,20260912
land_redistribution,a,negative rank alignment,tau_s,0.68,access_gini,0.07973,20260912
land_redistribution,b,negative rank alignment,tau_s,0.68,planner_welfare_gap_per_capita,0.019407646957090793,20260912
land_redistribution,a,negative rank alignment,tau_s,0.6900000000000001,access_gini,0.08090250000000002,20260912
land_redistribution,b,negative rank alignment,tau_s,0.6900000000000001,planner_welfare_gap_per_capita,0.019993224246773078,20260912
land_redistribution,a,negative rank alignment,tau_s,0.7000000000000001,access_gini,0.082075,20260912
land_redistribution,b,negative rank alignment,tau_s,0.7000000000000001,planner_welfare_gap_per_capita,0.02058799047944168,20260912
land_redistribution,a,negative rank alignment,tau_s,0.71,access_gini,0.08324749999999997,20260912
land_redistribution,b,negative rank alignment,tau_s,0.71,planner_welfare_gap_per_capita,0.021191975211326125,20260912
land_redistribution,a,negative rank alignment,tau_s,0.72,access_gini,0.08442,20260912
land_redistribution,b,negative rank alignment,tau_s,0.72,planner_welfare_gap_per_capita,0.0218052085549232,20260912
land_redistribution,a,negative rank alignment,tau_s,0.73,access_gini,0.08559249999999999,20260912
land_redistribution,b,negative rank alignment,tau_s,0.73,planner_welfare_gap_per_capita,0.022427721185429236,20260912
land_redistribution,a,negative rank alignment,tau_s,0.74,access_gini,0.08676500000000001,20260912
land_redistribution,b,negative rank alignment,tau_s,0.74,planner_welfare_gap_per_capita,0.023059544347327775,20260912
land_redistribution,a,negative rank alignment,tau_s,0.75,access_gini,0.08793749999999999,20260912
land_redistribution,b,negative rank alignment,tau_s,0.75,planner_welfare_gap_per_capita,0.023700709861136923,20260912
land_redistribution,a,negative rank alignment,tau_s,0.76,access_gini,0.08911000000000001,20260912
land_redistribution,b,negative rank alignment,tau_s,0.76,planner_welfare_gap_per_capita,0.02435125013031959,20260912
land_redistribution,a,negative rank alignment,tau_s,0.77,access_gini,0.0902825,20260912
land_redistribution,b,negative rank alignment,tau_s,0.77,planner_welfare_gap_per_capita,0.02501119814836068,20260912
land_redistribution,a,negative rank alignment,tau_s,0.78,access_gini,0.09145500000000001,20260912
land_redistribution,b,negative rank alignment,tau_s,0.78,planner_welfare_gap_per_capita,0.025680587506014624,20260912
land_redistribution,a,negative rank alignment,tau_s,0.79,access_gini,0.0926275,20260912
land_redistribution,b,negative rank alignment,tau_s,0.79,planner_welfare_gap_per_capita,0.026359452398727258,20260912
land_redistribution,a,negative rank alignment,tau_s,0.8,access_gini,0.0938,20260912
land_redistribution,b,negative rank alignment,tau_s,0.8,planner_welfare_gap_per_capita,0.02704782763423644,20260912
land_redistribution,a,negative rank alignment,tau_s,0.81,access_gini,0.09497250000000002,20260912
land_redistribution,b,negative rank alignment,tau_s,0.81,planner_welfare_gap_per_capita,0.027745748640354718,20260912
land_redistribution,a,negative rank alignment,tau_s,0.8200000000000001,access_gini,0.096145,20260912
land_redistribution,b,negative rank alignment,tau_s,0.8200000000000001,planner_welfare_gap_per_capita,0.028453251472940443,20260912
land_redistribution,a,negative rank alignment,tau_s,0.8300000000000001,access_gini,0.0973175,20260912
land_redistribution,b,negative rank alignment,tau_s,0.8300000000000001,planner_welfare_gap_per_capita,0.029170372824058342,20260912
land_redistribution,a,negative rank alignment,tau_s,0.84,access_gini,0.09849000000000001,20260912
land_redistribution,b,negative rank alignment,tau_s,0.84,planner_welfare_gap_per_capita,0.029897150030337515,20260912
land_redistribution,a,negative rank alignment,tau_s,0.85,access_gini,0.09966249999999999,20260912
land_redistribution,b,negative rank alignment,tau_s,0.85,planner_welfare_gap_per_capita,0.030633621081530046,20260912
land_redistribution,a,negative rank alignment,tau_s,0.86,access_gini,0.10083500000000001,20260912
land_redistribution,b,negative rank alignment,tau_s,0.86,planner_welfare_gap_per_capita,0.03137982462927525,20260912
land_redistribution,a,negative rank alignment,tau_s,0.87,access_gini,0.10200749999999999,20260912
land_redistribution,b,negative rank alignment,tau_s,0.87,planner_welfare_gap_per_capita,0.03213579999607363,20260912
land_redistribution,a,negative rank alignment,tau_s,0.88,access_gini,0.10318,20260912
land_redistribution,b,negative rank alignment,tau_s,0.88,planner_welfare_gap_per_capita,0.032901587184478526,20260912
land_redistribution,a,negative rank alignment,tau_s,0.89,access_gini,0.1043525,20260912
land_redistribution,b,negative rank alignment,tau_s,0.89,planner_welfare_gap_per_capita,0.0336772268865084,20260912
land_redistribution,a,negative rank alignment,tau_s,0.9,access_gini,0.10552499999999998,20260912
land_redistribution,b,negative rank alignment,tau_s,0.9,planner_welfare_gap_per_capita,0.03446276049328507,20260912
land_redistribution,a,negative rank alignment,tau_s,0.91,access_gini,0.1066975,20260912
land_redistribution,b,negative rank alignment,tau_s,0.91,planner_welfare_gap_per_capita,0.035258230104906474,20260912
land_redistribution,a,negative rank alignment,tau_s,0.92,access_gini,0.10787,20260912
land_redistribution,b,negative rank alignment,tau_s,0.92,planner_welfare_gap_per_capita,0.03606367854055628,20260912
land_redistribution,a,negative rank alignment,tau_s,0.93,access_gini,0.10904250000000001,20260912
land_redistribution,b,negative rank alignment,tau_s,0.93,planner_welfare_gap_per_capita,0.03687914934885942,20260912
land_redistribution,a,negative rank alignment,tau_s,0.9400000000000001,access_gini,0.110215,20260912
land_redistribution,b,negative rank alignment,tau_s,0.9400000000000001,planner_welfare_gap_per_capita,0.03770468681848851,20260912
land_redistribution,a,negative rank alignment,tau_s,0.9500000000000001,access_gini,0.1113875,20260912
land_redistribution,b,negative rank alignment,tau_s,0.9500000000000001,planner_welfare_gap_per_capita,0.03854033598902703,20260912
land_redistribution,a,negative rank alignment,tau_s,0.96,access_gini,0.11256000000000001,20260912
land_redistribution,b,negative rank alignment,tau_s,0.96,planner_welfare_gap_per_capita,0.039386142662098854,20260912
land_redistribution,a,negative rank alignment,tau_s,0.97,access_gini,0.11373249999999999,20260912
land_redistribution,b,negative rank alignment,tau_s,0.97,planner_welfare_gap_per_capita,0.040242153412766136,20260912
land_redistribution,a,negative rank alignment,tau_s,0.98,access_gini,0.114905,20260912
land_redistribution,b,negative rank alignment,tau_s,0.98,planner_welfare_gap_per_capita,0.041108415601209654,20260912
land_redistribution,a,negative rank alignment,tau_s,0.99,access_gini,0.1160775,20260912
land_redistribution,b,negative rank alignment,tau_s,0.99,planner_welfare_gap_per_capita,0.04198497738469161,20260912
land_redistribution,a,negative rank alignment,tau_s,1.0,access_gini,0.11725,20260912
land_redistribution,b,negative rank alignment,tau_s,1.0,planner_welfare_gap_per_capita,0.042871887729814644,20260912
compute_rents,a,Cobb-Douglas fixed compute,A,1.9952623149688795,compute_rent,64.2802807077004,20260912
compute_rents,a,hard finite capacity,A,1.9952623149688795,compute_rent,445.49612829687914,20260912
compute_rents,b,Cobb-Douglas fixed compute,A,1.9952623149688795,ownership_transmission,0.03649707604067334,20260912
compute_rents,b,hard finite capacity,A,1.9952623149688795,ownership_transmission,0.24756316356774652,20260912
compute_rents,data,Cobb-Douglas fixed compute,A,1.9952623149688795,land_rent,880.6223358285564,20260912
compute_rents,data,hard finite capacity,A,1.9952623149688795,land_rent,899.7625532745456,20260912
compute_rents,a,Cobb-Douglas fixed compute,A,2.119614995073533,compute_rent,58.57096855900269,20260912
compute_rents,a,hard finite capacity,A,2.119614995073533,compute_rent,454.94363438524374,20260912
compute_rents,b,Cobb-Douglas fixed compute,A,2.119614995073533,ownership_transmission,0.032859797438683044,20260912
compute_rents,b,hard finite capacity,A,2.119614995073533,ownership_transmission,0.2511715505012699,20260912
compute_rents,data,Cobb-Douglas fixed compute,A,2.119614995073533,land_rent,891.2253441047093,20260912
compute_rents,data,hard finite capacity,A,2.119614995073533,land_rent,905.6432415958344,20260912
compute_rents,a,Cobb-Douglas fixed compute,A,2.2517178285957082,compute_rent,53.36875197448727,20260912
compute_rents,a,hard finite capacity,A,2.2517178285957082,compute_rent,463.8368781641211,20260912
compute_rents,b,Cobb-Douglas fixed compute,A,2.2517178285957082,ownership_transmission,0.029620127421459575,20260912
compute_rents,b,hard finite capacity,A,2.2517178285957082,ownership_transmission,0.25452568417684984,20260912
compute_rents,data,Cobb-Douglas fixed compute,A,2.2517178285957082,land_rent,900.8866034759523,20260912
compute_rents,data,hard finite capacity,A,2.2517178285957082,land_rent,911.1789241706495,20260912
compute_rents,a,Cobb-Douglas fixed compute,A,2.392053835908949,compute_rent,48.62859121827773,20260912
compute_rents,a,hard finite capacity,A,2.392053835908949,compute_rent,472.2083768613218,20260912
compute_rents,b,Cobb-Douglas fixed compute,A,2.392053835908949,ownership_transmission,0.026728118420755474,20260912
compute_rents,b,hard finite capacity,A,2.392053835908949,ownership_transmission,0.25764601231864576,20260912
compute_rents,data,Cobb-Douglas fixed compute,A,2.392053835908949,land_rent,909.6897591660556,20260912
compute_rents,data,hard finite capacity,A,2.392053835908949,land_rent,916.3898416508663,20260912
compute_rents,a,Cobb-Douglas fixed compute,A,2.541136141136837,compute_rent,44.30944694012729,20260912
compute_rents,a,hard finite capacity,A,2.541136141136837,compute_rent,480.0887399976264,20260912
compute_rents,b,Cobb-Douglas fixed compute,A,2.541136141136837,ownership_transmission,0.024141285018447665,20260912
compute_rents,b,hard finite capacity,A,2.541136141136837,ownership_transmission,0.2605510262142223,20260912
compute_rents,data,Cobb-Douglas fixed compute,A,2.541136141136837,land_rent,917.7110271111922,20260912
compute_rents,data,hard finite capacity,A,2.541136141136837,land_rent,921.2950472183181,20260912
compute_rents,a,Cobb-Douglas fixed compute,A,2.699509848338384,compute_rent,40.373924865049595,20260912
compute_rents,a,hard finite capacity,A,2.699509848338384,compute_rent,487.50678130733746,20260912
compute_rents,b,Cobb-Douglas fixed compute,A,2.699509848338384,ownership_transmission,0.02182327476444439,20260912
compute_rents,b,hard finite capacity,A,2.699509848338384,ownership_transmission,0.26325748589183795,20260912
compute_rents,data,Cobb-Douglas fixed compute,A,2.699509848338384,land_rent,925.0198538220508,20260912
compute_rents,data,hard finite capacity,A,2.699509848338384,land_rent,925.9124762507886,20260912
compute_rents,a,Cobb-Douglas fixed compute,A,2.8677540346247468,compute_rent,36.787952041271566,20260912
compute_rents,a,hard finite capacity,A,2.8677540346247468,compute_rent,494.48962409272525,20260912
compute_rents,b,Cobb-Douglas fixed compute,A,2.8677540346247468,ownership_transmission,0.01974281464003357,20260912
compute_rents,b,hard finite capacity,A,2.8677540346247468,ownership_transmission,0.2657806147356192,20260912
compute_rents,data,Cobb-Douglas fixed compute,A,2.8677540346247468,land_rent,931.6795176376385,20260912
compute_rents,data,hard finite capacity,A,2.8677540346247468,land_rent,930.2590119008688,20260912
compute_rents,a,Cobb-Douglas fixed compute,A,3.046483867494908,compute_rent,33.52048184352895,20260912
compute_rents,a,hard finite capacity,A,3.046483867494908,compute_rent,501.06280039758195,20260912
compute_rents,b,Cobb-Douglas fixed compute,A,3.046483867494908,ownership_transmission,0.0178728685129413,20260912
compute_rents,b,hard finite capacity,A,3.046483867494908,ownership_transmission,0.2681342682887672,20260912
compute_rents,data,Cobb-Douglas fixed compute,A,3.046483867494908,land_rent,937.7476765763033,20260912
compute_rents,data,hard finite capacity,A,3.046483867494908,land_rent,934.3505468274618,20260912
compute_rents,a,Cobb-Douglas fixed compute,A,3.2363528541321314,compute_rent,30.543225177682828,20260912
compute_rents,a,hard finite capacity,A,3.2363528541321314,compute_rent,507.2503443625049,20260912
compute_rents,b,Cobb-Douglas fixed compute,A,3.2363528541321314,ownership_transmission,0.016189957704440035,20260912
compute_rents,b,hard finite capacity,A,3.2363528541321314,ownership_transmission,0.2703310811691421,20260912
compute_rents,data,Cobb-Douglas fixed compute,A,3.2363528541321314,land_rent,943.2768675271604,20260912
compute_rents,data,hard finite capacity,A,3.2363528541321314,land_rent,938.2020413056498,20260912
compute_rents,a,Cobb-Douglas fixed compute,A,3.438055230885511,compute_rent,27.83040555948124,20260912
compute_rents,a,hard finite capacity,A,3.438055230885511,compute_rent,513.0748801032493,20260912
compute_rents,b,Cobb-Douglas fixed compute,A,3.438055230885511,ownership_transmission,0.014673608822477702,20260912
compute_rents,b,hard finite capacity,A,3.438055230885511,ownership_transmission,0.2723825953537761,20260912
compute_rents,data,Cobb-Douglas fixed compute,A,3.438055230885511,land_rent,948.3149611038206,20260912
compute_rents,data,hard finite capacity,A,3.438055230885511,land_rent,941.8275779273948,20260912
compute_rents,a,Cobb-Douglas fixed compute,A,3.652328501673519,compute_rent,25.35853594698753,20260912
compute_rents,a,hard finite capacity,A,3.652328501673519,compute_rent,518.5577044334732,20260912
compute_rents,b,Cobb-Douglas fixed compute,A,3.652328501673519,ownership_transmission,0.013305901750945127,20260912
compute_rents,b,hard finite capacity,A,3.652328501673519,ownership_transmission,0.2742993725461926,20260912
compute_rents,data,Cobb-Douglas fixed compute,A,3.652328501673519,land_rent,952.9055760984518,20260912
compute_rents,data,hard finite capacity,A,3.652328501673519,land_rent,945.2404130930832,20260912
compute_rents,a,Cobb-Douglas fixed compute,A,3.8799561345909472,compute_rent,23.106215394535745,20260912
compute_rents,a,hard finite capacity,A,3.8799561345909472,compute_rent,523.7188647343376,20260912
compute_rents,b,Cobb-Douglas fixed compute,A,3.8799561345909472,ownership_transmission,0.012071097097941305,20260912
compute_rents,b,hard finite capacity,A,3.8799561345909472,ownership_transmission,0.2760910928973439,20260912
compute_rents,data,Cobb-Douglas fixed compute,A,3.8799561345909472,land_rent,957.0884571244336,20260912
compute_rents,data,hard finite capacity,A,3.8799561345909472,land_rent,948.4530254821849,20260912
compute_rents,a,Cobb-Douglas fixed compute,A,4.121770426579117,compute_rent,21.053943767684455,20260912
compute_rents,a,hard finite capacity,A,4.121770426579117,compute_rent,528.5772322556859,20260912
compute_rents,b,Cobb-Douglas fixed compute,A,4.121770426579117,ownership_transmission,0.01095532716188477,20260912
compute_rents,b,hard finite capacity,A,4.121770426579117,ownership_transmission,0.27776664198762674,20260912
compute_rents,data,Cobb-Douglas fixed compute,A,4.121770426579117,land_rent,960.8998187171575,20260912
compute_rents,data,hard finite capacity,A,4.121770426579117,land_rent,951.4771616802561,20260912
compute_rents,a,Cobb-Douglas fixed compute,A,4.3786555466337225,compute_rent,19.183952915008557,20260912
compute_rents,a,hard finite capacity,A,4.3786555466337225,compute_rent,533.1505711168213,20260912
compute_rents,b,Cobb-Douglas fixed compute,A,4.3786555466337225,ownership_transmission,0.009946338035674388,20260912
compute_rents,b,hard finite capacity,A,4.3786555466337225,ownership_transmission,0.2793341876781683,20260912
compute_rents,data,Cobb-Douglas fixed compute,A,4.3786555466337225,land_rent,964.372658872127,20260912
compute_rents,data,hard finite capacity,A,4.3786555466337225,land_rent,954.3238791291179,20260912
compute_rents,a,Cobb-Douglas fixed compute,A,4.651550768677496,compute_rent,17.48005283504854,20260912
compute_rents,a,hard finite capacity,A,4.651550768677496,compute_rent,537.4556032591748,20260912
compute_rents,b,Cobb-Douglas fixed compute,A,4.651550768677496,ownership_transmission,0.009033273160015181,20260912
compute_rents,b,hard finite capacity,A,4.651550768677496,ownership_transmission,0.28080124819209507,20260912
compute_rents,data,Cobb-Douglas fixed compute,A,4.651550768677496,land_rent,967.5370447349098,20260912
compute_rents,data,hard finite capacity,A,4.651550768677496,land_rent,957.0035865572498,20260912
compute_rents,a,Cobb-Douglas fixed compute,A,4.94145390591834,compute_rent,15.927491506562221,20260912
compute_rents,a,hard finite capacity,A,4.94145390591834,compute_rent,541.5080695883584,20260912
compute_rents,b,Cobb-Douglas fixed compute,A,4.94145390591834,ownership_transmission,0.008206490687481992,20260912
compute_rents,b,hard finite capacity,A,4.94145390591834,ownership_transmission,0.282174752581026,20260912
compute_rents,data,Cobb-Douglas fixed compute,A,4.94145390591834,land_rent,970.4203729163844,20260912
compute_rents,data,hard finite capacity,A,4.94145390591834,land_rent,959.5260820382314,20260912
compute_rents,a,Cobb-Douglas fixed compute,A,5.2494249592503115,compute_rent,14.512827168517378,20260912
compute_rents,a,hard finite capacity,A,5.2494249592503115,compute_rent,545.3227875291603,20260912
compute_rents,b,Cobb-Douglas fixed compute,A,5.2494249592503115,ownership_transmission,0.0074574085937735264,20260912
compute_rents,b,hard finite capacity,A,5.2494249592503115,ownership_transmission,0.28346109456080953,20260912
compute_rents,data,Cobb-Douglas fixed compute,A,5.2494249592503115,land_rent,973.0476066870392,20260912
compute_rents,data,hard finite capacity,A,5.2494249592503115,land_rent,961.9005888163867,20260912
compute_rents,a,Cobb-Douglas fixed compute,A,5.5765899930374685,compute_rent,13.223811944051496,20260912
compute_rents,a,hard finite capacity,A,5.5765899930374685,compute_rent,548.9137052039307,20260912
compute_rents,b,Cobb-Douglas fixed compute,A,5.5765899930374685,ownership_transmission,0.006778372691287409,20260912
compute_rents,b,hard finite capacity,A,5.5765899930374685,ownership_transmission,0.2846661805573192,20260912
compute_rents,data,Cobb-Douglas fixed compute,A,5.5765899930374685,land_rent,975.4414921039044,20260912
compute_rents,data,hard finite capacity,A,5.5765899930374685,land_rent,964.1357890306252,20260912
compute_rents,a,Cobb-Douglas fixed compute,A,5.924145252451974,compute_rent,12.049285800838454,20260912
compute_rents,a,hard finite capacity,A,5.924145252451974,compute_rent,552.2939524324499,20260912
compute_rents,b,Cobb-Douglas fixed compute,A,5.924145252451974,ownership_transmission,0.006162543649857013,20260912
compute_rents,b,hard finite capacity,A,5.924145252451974,ownership_transmission,0.28579547268293976,20260912
compute_rents,data,Cobb-Douglas fixed compute,A,5.924145252451974,land_rent,977.6227549413001,20260912
compute_rents,data,hard finite capacity,A,5.924145252451974,land_rent,966.2398554597862,20260912
compute_rents,a,Cobb-Douglas fixed compute,A,6.2933615374210765,compute_rent,10.979079929792578,20260912
compute_rents,a,hard finite capacity,A,6.2933615374210765,compute_rent,555.4758887397595,20260912
compute_rents,b,Cobb-Douglas fixed compute,A,6.2933615374210765,ownership_transmission,0.005603799874543615,20260912
compute_rents,b,hard finite capacity,A,6.2933615374210765,ownership_transmission,0.28685402726317966,20260912
compute_rents,data,Cobb-Douglas fixed compute,A,6.2933615374210765,land_rent,979.6102801303853,20260912
compute_rents,data,hard finite capacity,A,6.2933615374210765,land_rent,968.220481405561,20260912
compute_rents,a,Cobb-Douglas fixed compute,A,6.6855888491758515,compute_rent,10.003928705582396,20260912
compute_rents,a,hard finite capacity,A,6.6855888491758515,compute_rent,558.4711485474897,20260912
compute_rents,b,Cobb-Douglas fixed compute,A,6.6855888491758515,ownership_transmission,0.005096653678575145,20260912
compute_rents,b,hard finite capacity,A,6.6855888491758515,ownership_transmission,0.28784652944735967,20260912
compute_rents,data,Cobb-Douglas fixed compute,A,6.6855888491758515,land_rent,981.4212752610613,20260912
compute_rents,data,hard finite capacity,A,6.6855888491758515,land_rent,970.0849088222566,20260912
compute_rents,a,Cobb-Douglas fixed compute,A,7.102261326391344,compute_rent,9.115389466726127,20260912
compute_rents,a,hard finite capacity,A,7.102261326391344,compute_rent,561.2906837139212,20260912
compute_rents,b,Cobb-Douglas fixed compute,A,7.102261326391344,ownership_transmission,0.004636178656678538,20260912
compute_rents,b,hard finite capacity,A,7.102261326391344,ownership_transmission,0.2887773243648929,20260912
compute_rents,data,Cobb-Douglas fixed compute,A,7.102261326391344,land_rent,983.0714195617943,20260912
compute_rents,data,hard finite capacity,A,7.102261326391344,land_rent,971.8399547962537,20260912
compute_rents,a,Cobb-Douglas fixed compute,A,7.544902488966582,compute_rent,8.305769420741228,20260912
compute_rents,a,hard finite capacity,A,7.544902488966582,compute_rent,563.9448035783236,20260912
compute_rents,b,Cobb-Douglas fixed compute,A,7.544902488966582,ownership_transmission,0.00421794653719496,20260912
compute_rents,b,hard finite capacity,A,7.544902488966582,ownership_transmission,0.2896504452271172,20260912
compute_rents,data,Cobb-Douglas fixed compute,A,7.544902488966582,land_rent,984.5749996471949,20260912
compute_rents,data,hard finite capacity,A,7.544902488966582,land_rent,973.4920364719792,20260912
compute_rents,a,Cobb-Douglas fixed compute,A,8.015130808617824,compute_rent,7.568059041507631,20260912
compute_rents,a,hard finite capacity,A,8.015130808617824,compute_rent,566.4432126559915,20260912
compute_rents,b,Cobb-Douglas fixed compute,A,8.015130808617824,ownership_transmission,0.0038379720910395867,20260912
compute_rents,b,hard finite capacity,A,8.015130808617824,ownership_transmission,0.2904696387221736,20260912
compute_rents,data,Cobb-Douglas fixed compute,A,8.015130808617824,land_rent,985.9450332086287,20260912
compute_rents,data,hard finite capacity,A,8.015130808617824,land_rent,975.047194515533,20260912
compute_rents,a,Cobb-Douglas fixed compute,A,8.514665626653292,compute_rent,6.895871382212527,20260912
compute_rents,a,hard finite capacity,A,8.514665626653292,compute_rent,568.7950461218016,20260912
compute_rents,b,Cobb-Douglas fixed compute,A,8.514665626653292,ownership_transmission,0.0034926649174888635,20260912
compute_rents,b,hard finite capacity,A,8.514665626653292,ownership_transmission,0.2912383880055895,20260912
compute_rents,data,Cobb-Douglas fixed compute,A,8.514665626653292,land_rent,987.1933817187481,20260912
compute_rents,data,hard finite capacity,A,8.514665626653292,land_rent,976.5111152017591,20260912
compute_rents,a,Cobb-Douglas fixed compute,A,9.045333440567182,compute_rent,6.283386778460533,20260912
compute_rents,a,hard finite capacity,A,9.045333440567182,compute_rent,571.0089032120374,20260912
compute_rents,b,Cobb-Douglas fixed compute,A,9.045333440567182,ownership_transmission,0.003178787123051233,20260912
compute_rents,b,hard finite capacity,A,9.045333440567182,ownership_transmission,0.29195993355080585,20260912
compute_rents,data,Cobb-Douglas fixed compute,A,9.045333440567182,land_rent,988.3308531257162,20260912
compute_rents,data,hard finite capacity,A,9.045333440567182,land_rent,977.8891512055238,20260912
compute_rents,a,Cobb-Douglas fixed compute,A,9.6090745824392,compute_rent,5.725302462799889,20260912
compute_rents,a,hard finite capacity,A,9.6090745824392,compute_rent,573.0928786666084,20260912
compute_rents,b,Cobb-Douglas fixed compute,A,9.6090745824392,ownership_transmission,0.002893416069677831,20260912
compute_rents,b,hard finite capacity,A,9.6090745824392,ownership_transmission,0.2926372920908773,20260912
compute_rents,data,Cobb-Douglas fixed compute,A,9.6090745824392,land_rent,989.3672954262288,20260912
compute_rents,data,hard finite capacity,A,9.6090745824392,land_rent,979.1863411732172,20260912
compute_rents,a,Cobb-Douglas fixed compute,A,10.207950313558522,compute_rent,5.21678665443758,20260912
compute_rents,a,hard finite capacity,A,10.207950313558522,compute_rent,575.0545923266316,20260912
compute_rents,b,Cobb-Douglas fixed compute,A,10.207950313558522,ownership_transmission,0.0026339114996018187,20260912
compute_rents,b,hard finite capacity,A,10.207950313558522,ownership_transmission,0.29327327385414786,20260912
compute_rents,data,Cobb-Douglas fixed compute,A,10.207950313558522,land_rent,990.311681927473,20260912
compute_rents,data,hard finite capacity,A,10.207950313558522,land_rent,980.4074281460448,20260912
compute_rents,a,Cobb-Douglas fixed compute,A,10.844150361212877,compute_rent,4.753436726661412,20260912
compute_rents,a,hard finite capacity,A,10.844150361212877,compute_rent,576.9012169955934,20260912
compute_rents,b,Cobb-Douglas fixed compute,A,10.844150361212877,ownership_transmission,0.002397886451880351,20260912
compute_rents,b,hard finite capacity,A,10.844150361212877,ownership_transmission,0.2938704982721634,20260912
compute_rents,data,Cobb-Douglas fixed compute,A,10.844150361212877,land_rent,991.1721889362002,20260912
compute_rents,data,hard finite capacity,A,10.844150361212877,land_rent,981.5568769024676,20260912
compute_rents,a,Cobb-Douglas fixed compute,A,11.520000925200348,compute_rent,4.331241089791039,20260912
compute_rents,a,hard finite capacity,A,11.520000925200348,compute_rent,578.639504665965,20260912
compute_rents,b,Cobb-Douglas fixed compute,A,11.520000925200348,ownership_transmission,0.0021831814747568317,20260912
compute_rents,b,hard finite capacity,A,11.520000925200348,ownership_transmission,0.2944314083168421,20260912
compute_rents,data,Cobb-Douglas fixed compute,A,11.520000925200348,land_rent,991.956266547531,20260912
compute_rents,data,hard finite capacity,A,11.520000925200348,land_rent,982.6388902832035,20260912
compute_rents,a,Cobb-Douglas fixed compute,A,12.237973183338788,compute_rent,3.9465444596482864,20260912
compute_rents,a,hard finite capacity,A,12.237973183338788,compute_rent,580.2758112071665,20260912
compute_rents,b,Cobb-Douglas fixed compute,A,12.237973183338788,ownership_transmission,0.0019878417118281647,20260912
compute_rents,b,hard finite capacity,A,12.237973183338788,ownership_transmission,0.2949582836055072,20260912
compute_rents,data,Cobb-Douglas fixed compute,A,12.237973183338788,land_rent,992.6707031463675,20260912
compute_rents,data,hard finite capacity,A,12.237973183338788,land_rent,983.657424558481,20260912
compute_rents,a,Cobb-Douglas fixed compute,A,13.000692327072423,compute_rent,3.596016210848239,20260912
compute_rents,a,hard finite capacity,A,13.000692327072423,compute_rent,581.8161196051467,20260912
compute_rents,b,Cobb-Douglas fixed compute,A,13.000692327072423,ownership_transmission,0.0018100965015262545,20260912
compute_rents,b,hard finite capacity,A,13.000692327072423,ownership_transmission,0.29545325239637277,20260912
compute_rents,data,Cobb-Douglas fixed compute,A,13.000692327072423,land_rent,993.3216841798533,20260912
compute_rents,data,hard finite capacity,A,13.000692327072423,land_rent,984.6162038937324,20260912
compute_rents,a,Cobb-Douglas fixed compute,A,13.810947160213335,compute_rent,3.276621540920322,20260912
compute_rents,a,hard finite capacity,A,13.810947160213335,compute_rent,583.2660618385536,20260912
compute_rents,b,Cobb-Douglas fixed compute,A,13.810947160213335,ownership_transmission,0.0016483411808687707,20260912
compute_rents,b,hard finite capacity,A,13.810947160213335,ownership_transmission,0.29591830258312923,20260912
compute_rents,data,Cobb-Douglas fixed compute,A,13.810947160213335,land_rent,993.9148457097194,20260912
compute_rents,data,hard finite capacity,A,13.810947160213335,land_rent,985.5187339666203,20260912
compute_rents,a,Cobb-Douglas fixed compute,A,14.671700295914725,compute_rent,2.9855951956041284,20260912
compute_rents,a,hard finite capacity,A,14.671700295914725,compute_rent,584.6309394714838,20260912
compute_rents,b,Cobb-Douglas fixed compute,A,14.671700295914725,ownership_transmission,0.0015011208276166925,20260912
compute_rents,b,hard finite capacity,A,14.671700295914725,ownership_transmission,0.29635529178510067,20260912
compute_rents,data,Cobb-Douglas fixed compute,A,14.671700295914725,land_rent,994.4553232081638,20260912
compute_rents,data,hard finite capacity,A,14.671700295914725,land_rent,986.3683147851862,20260912
compute_rents,a,Cobb-Douglas fixed compute,A,15.586098989160066,compute_rent,2.7204175278389955,20260912
compute_rents,a,hard finite capacity,A,15.586098989160066,compute_rent,585.9157430381024,20260912
compute_rents,b,Cobb-Douglas fixed compute,A,15.586098989160066,ownership_transmission,0.0013671157113579132,20260912
compute_rents,b,hard finite capacity,A,15.586098989160066,ownership_transmission,0.2967659566187954,20260912
compute_rents,data,Cobb-Douglas fixed compute,A,15.586098989160066,land_rent,994.9477960197275,20260912
compute_rents,data,hard finite capacity,A,15.586098989160066,land_rent,987.1680527539895,20260912
compute_rents,a,Cobb-Douglas fixed compute,A,16.557486644376073,compute_rent,2.478792683170873,20260912
compute_rents,a,hard finite capacity,A,16.557486644376073,compute_rent,587.1251702900186,20260912
compute_rents,b,Cobb-Douglas fixed compute,A,16.557486644376073,ownership_transmission,0.0012451282547995628,20260912
compute_rents,b,hard finite capacity,A,16.557486644376073,ownership_transmission,0.2971519212273461,20260912
compute_rents,data,Cobb-Douglas fixed compute,A,16.557486644376073,land_rent,995.3965278741113,20260912
compute_rents,data,hard finite capacity,A,16.557486644376073,land_rent,987.9208720323545,20260912
compute_rents,a,Cobb-Douglas fixed compute,A,17.589415040245807,compute_rent,2.2586287227102093,20260912
compute_rents,a,hard finite capacity,A,17.589415040245807,compute_rent,588.2636433731271,20260912
compute_rents,b,Cobb-Douglas fixed compute,A,17.589415040245807,ownership_transmission,0.0011340713326568237,20260912
compute_rents,b,hard finite capacity,A,17.589415040245807,ownership_transmission,0.2975147051361314,20260912
compute_rents,data,Cobb-Douglas fixed compute,A,17.589415040245807,land_rent,995.805403800681,20260912
compute_rents,data,hard finite capacity,A,17.589415040245807,land_rent,988.6295252262576,20260912
compute_rents,a,Cobb-Douglas fixed compute,A,18.685657316420794,compute_rent,2.058019511549403,20260912
compute_rents,a,hard finite capacity,A,18.685657316420794,compute_rent,589.3353249967299,20260912
compute_rents,b,Cobb-Douglas fixed compute,A,18.685657316420794,ownership_transmission,0.0010329577577548237,20260912
compute_rents,b,hard finite capacity,A,18.685657316420794,ownership_transmission,0.2978557304956724,20260912
compute_rents,data,Cobb-Douglas fixed compute,A,18.685657316420794,land_rent,996.1779637642654,20260912
compute_rents,data,hard finite capacity,A,18.685657316420794,land_rent,989.2966034529467,20260912
compute_rents,a,Cobb-Douglas fixed compute,A,19.850221769616653,compute_rent,1.875228215833447,20260912
compute_rents,a,hard finite capacity,A,19.850221769616653,compute_rent,590.3441336540517,20260912
compute_rents,b,Cobb-Douglas fixed compute,A,19.850221769616653,ownership_transmission,0.0009408908229524161,20260912
compute_rents,b,hard finite capacity,A,19.850221769616653,ownership_transmission,0.2981763287665366,20260912
compute_rents,data,Cobb-Douglas fixed compute,A,19.850221769616653,land_rent,996.5174333134522,20260912
compute_rents,data,hard finite capacity,A,19.850221769616653,land_rent,989.9245458150938,20260912
compute_rents,a,Cobb-Douglas fixed compute,A,21.087366509536256,compute_rent,1.7086722656047468,20260912
compute_rents,a,hard finite capacity,A,21.087366509536256,compute_rent,591.2937579498067,20260912
compute_rents,b,Cobb-Douglas fixed compute,A,21.087366509536256,ownership_transmission,0.0008570557837768883,20260912
compute_rents,b,hard finite capacity,A,21.087366509536256,ownership_transmission,0.29847774689537504,20260912
compute_rents,data,Cobb-Douglas fixed compute,A,21.087366509536256,land_rent,996.826751506734,20260912
compute_rents,data,hard finite capacity,A,21.087366509536256,land_rent,990.5156483191225,20260912
compute_rents,a,Cobb-Douglas fixed compute,A,22.40161502820827,compute_rent,1.5569096532334632,20260912
compute_rents,a,hard finite capacity,A,22.40161502820827,compute_rent,592.1876700872008,20260912
compute_rents,b,Cobb-Douglas fixed compute,A,22.40161502820827,ownership_transmission,0.0007807121806590237,20260912
compute_rents,b,hard finite capacity,A,22.40161502820827,ownership_transmission,0.2987611530262553,20260912
compute_rents,data,Cobb-Douglas fixed compute,A,22.40161502820827,land_rent,997.1085963582807,20260912
compute_rents,data,hard finite capacity,A,22.40161502820827,land_rent,991.072072270318,20260912
compute_rents,a,Cobb-Douglas fixed compute,A,23.797772739668794,compute_rent,1.4186264488079765,20260912
compute_rents,a,hard finite capacity,A,23.797772739668794,compute_rent,593.0291385636841,20260912
compute_rents,b,Cobb-Douglas fixed compute,A,23.797772739668794,ownership_transmission,0.0007111869117353368,20260912
compute_rents,b,hard finite capacity,A,23.797772739668794,ownership_transmission,0.2990276417870568,20260912
compute_rents,data,Cobb-Douglas fixed compute,A,23.797772739668794,land_rent,997.3654080236423,20260912
compute_rents,data,hard finite capacity,A,23.797772739668794,land_rent,991.5958521754173,20260912
compute_rents,a,Cobb-Douglas fixed compute,A,25.28094455046172,compute_rent,1.2926254243962545,20260912
compute_rents,a,hard finite capacity,A,25.28094455046172,compute_rent,593.8212401218746,20260912
compute_rents,b,Cobb-Douglas fixed compute,A,25.28094455046172,ownership_transmission,0.0006478679776344204,20260912
compute_rents,b,hard finite capacity,A,25.28094455046172,ownership_transmission,0.29927823918679247,20260912
compute_rents,data,Cobb-Douglas fixed compute,A,25.28094455046172,land_rent,997.5994099261212,20260912
compute_rents,data,hard finite capacity,A,25.28094455046172,land_rent,992.0889031815725,20260912
compute_rents,a,Cobb-Douglas fixed compute,A,26.85655352520249,compute_rent,1.1778156886892832,20260912
compute_rents,a,hard finite capacity,A,26.85655352520249,compute_rent,594.5668709993494,20260912
compute_rents,b,Cobb-Douglas fixed compute,A,26.85655352520249,ownership_transmission,0.000590198828733079,20260912
compute_rents,b,hard finite capacity,A,26.85655352520249,ownership_transmission,0.29951390715624954,20260912
compute_rents,data,Cobb-Douglas fixed compute,A,26.85655352520249,land_rent,997.8126280067199,20260912
compute_rents,data,hard finite capacity,A,26.85655352520249,land_rent,992.5530280788889,20260912
compute_rents,a,Cobb-Douglas fixed compute,A,28.530360715454112,compute_rent,1.0732032422854056,20260912
compute_rents,a,hard finite capacity,A,28.530360715454112,compute_rent,595.2687575184392,20260912
compute_rents,b,Cobb-Douglas fixed compute,A,28.530360715454112,ownership_transmission,0.0005376732532602682,20260912
compute_rents,b,hard finite capacity,A,28.530360715454112,ownership_transmission,0.29973554776125677,20260912
compute_rents,data,Cobb-Douglas fixed compute,A,28.530360715454112,land_rent,998.0069082643271,20260912
compute_rents,data,hard finite capacity,A,28.530360715454112,land_rent,992.9899238921412,20260912
compute_rents,a,Cobb-Douglas fixed compute,A,30.30848622441736,compute_rent,0.9778823718451518,20260912
compute_rents,a,hard finite capacity,A,30.30848622441736,compute_rent,595.9294660547439,20260912
compute_rents,b,Cobb-Douglas fixed compute,A,30.30848622441736,ownership_transmission,0.000489830751514321,20260912
compute_rents,b,hard finite capacity,A,30.30848622441736,ownership_transmission,0.29994400711512553,20260912
compute_rents,data,Cobb-Douglas fixed compute,A,30.30848622441736,land_rent,998.1839327380019,20260912
compute_rents,data,hard finite capacity,A,30.30848622441736,land_rent,993.4011880857687,20260912
compute_rents,a,Cobb-Douglas fixed compute,A,32.19743158445641,compute_rent,0.8910278086088712,20260912
compute_rents,a,hard finite capacity,A,32.19743158445641,compute_rent,596.5514124208203,20260912
compute_rents,b,Cobb-Douglas fixed compute,A,32.19743158445641,ownership_transmission,0.00044625234748535896,20260912
compute_rents,b,hard finite capacity,A,32.19743158445641,ownership_transmission,0.30014007901435297,20260912
compute_rents,data,Cobb-Douglas fixed compute,A,32.19743158445641,land_rent,998.3452340697264,20260912
compute_rents,data,hard finite capacity,A,32.19743158445641,land_rent,993.7883244048401,20260912
compute_rents,a,Cobb-Douglas fixed compute,A,34.20410352928077,compute_rent,0.8118875833872236,20260912
compute_rents,a,hard finite capacity,A,34.20410352928077,compute_rent,597.1368706993511,20260912
compute_rents,b,Cobb-Douglas fixed compute,A,34.20410352928077,ownership_transmission,0.0004065567944612893,20260912
compute_rents,b,hard finite capacity,A,34.20410352928077,ownership_transmission,0.30032450831947216,20260912
compute_rents,data,Cobb-Douglas fixed compute,A,34.20410352928077,land_rent,998.4922087737094,20260912
compute_rents,data,hard finite capacity,A,34.20410352928077,land_rent,994.152748373341,20260912
compute_rents,a,Cobb-Douglas fixed compute,A,36.33583924770406,compute_rent,0.7397765161644849,20260912
compute_rents,a,hard finite capacity,A,36.33583924770406,compute_rent,597.6879815580941,20260912
compute_rents,b,Cobb-Douglas fixed compute,A,36.33583924770406,ownership_transmission,0.00037039713584449685,20260912
compute_rents,b,hard finite capacity,A,36.33583924770406,ownership_transmission,0.30049799410095984,20260912
compute_rents,data,Cobb-Douglas fixed compute,A,36.33583924770406,land_rent,998.6261293271231,20260912
compute_rents,data,hard finite capacity,A,36.33583924770406,land_rent,994.4957924698922,20260912
compute_rents,a,Cobb-Douglas fixed compute,A,38.60043321131747,compute_rent,0.6740702839489615,20260912
compute_rents,a,hard finite capacity,A,38.60043321131747,compute_rent,598.2067600770116,20260912
compute_rents,b,Cobb-Douglas fixed compute,A,38.60043321131747,ownership_transmission,0.0003374575865037692,20260912
compute_rents,b,hard finite capacity,A,38.60043321131747,ownership_transmission,0.3006611925683413,20260912
compute_rents,data,Cobb-Douglas fixed compute,A,38.60043321131747,land_rent,998.748155186952,20260912
compute_rents,data,hard finite capacity,A,38.60043321131747,land_rent,994.8187109998196,20260912
compute_rents,a,Cobb-Douglas fixed compute,A,41.006165674170546,compute_rent,0.6142000155111805,20260912
compute_rents,a,hard finite capacity,A,41.006165674170546,compute_rent,598.695103116204,20260912
compute_rents,b,Cobb-Douglas fixed compute,A,41.006165674170546,ownership_transmission,0.000307450703605591,20260912
compute_rents,b,hard finite capacity,A,41.006165674170546,ownership_transmission,0.30081471979904056,20260912
compute_rents,data,Cobb-Douglas fixed compute,A,41.006165674170546,land_rent,998.8593428283364,20260912
compute_rents,data,hard finite capacity,A,41.006165674170546,land_rent,995.1226846813922,20260912
compute_rents,a,Cobb-Douglas fixed compute,A,43.56183294866524,compute_rent,0.5596473662121833,20260912
compute_rents,a,hard finite capacity,A,43.56183294866524,compute_rent,599.154796251581,20260912
compute_rents,b,Cobb-Douglas fixed compute,A,43.56183294866524,ownership_transmission,0.00028011481907316404,20260912
compute_rents,b,hard finite capacity,A,43.56183294866524,ownership_transmission,0.3009591542820879,20260912
compute_rents,data,Cobb-Douglas fixed compute,A,43.56183294866524,land_rent,998.9606548913202,20260912
compute_rents,data,hard finite capacity,A,43.56183294866524,land_rent,995.4088249629972,20260912
compute_rents,a,Cobb-Douglas fixed compute,A,46.27677956836432,compute_rent,0.5099400302807903,20260912
compute_rents,a,hard finite capacity,A,46.27677956836432,compute_rent,599.5875203036375,20260912
compute_rents,b,Cobb-Douglas fixed compute,A,46.27677956836432,ownership_transmission,0.0002552117086637912,20260912
compute_rents,b,hard finite capacity,A,46.27677956836432,ownership_transmission,0.30109503929050946,20260912
compute_rents,data,Cobb-Douglas fixed compute,A,46.27677956836432,land_rent,999.0529685151928,20260912
compute_rents,data,hard finite capacity,A,46.27677956836432,land_rent,995.6781780870351,20260912
compute_rents,a,Cobb-Douglas fixed compute,A,49.160932455313485,compute_rent,0.46464765168604905,20260912
compute_rents,a,hard finite capacity,A,49.160932455313485,compute_rent,599.9948574831988,20260912
compute_rents,b,Cobb-Douglas fixed compute,A,49.160932455313485,ownership_transmission,0.0002325244751812506,20260912
compute_rents,b,hard finite capacity,A,49.160932455313485,ownership_transmission,0.30122288509505185,20260912
compute_rents,data,Cobb-Douglas fixed compute,A,49.160932455313485,land_rent,999.1370829325831,20260912
compute_rents,data,hard finite capacity,A,49.160932455313485,land_rent,995.9317289153985,20260912
compute_rents,a,Cobb-Douglas fixed compute,A,52.224837216807146,compute_rent,0.42337809820201744,20260912
compute_rents,a,hard finite capacity,A,52.224837216807146,compute_rent,600.3782971766115,20260912
compute_rents,b,Cobb-Douglas fixed compute,A,52.224837216807146,ownership_transmission,0.00021185562558873974,20260912
compute_rents,b,hard finite capacity,A,52.224837216807146,ownership_transmission,0.3013431710308453,20260912
compute_rents,data,Cobb-Douglas fixed compute,A,52.224837216807146,land_rent,999.2137263890534,20260912
compute_rents,data,hard finite capacity,A,52.224837216807146,land_rent,996.1704045305164,20260912
compute_rents,a,Cobb-Douglas fixed compute,A,55.47969670431293,compute_rent,0.3857740664064974,20260912
compute_rents,a,hard finite capacity,A,55.47969670431293,compute_rent,600.7392413915317,20260912
compute_rents,b,Cobb-Douglas fixed compute,A,55.47969670431293,ownership_transmission,0.00019302532379368174,20260912
compute_rents,b,hard finite capacity,A,55.47969670431293,ownership_transmission,0.30145634742765226,20260912
compute_rents,data,Cobb-Douglas fixed compute,A,55.47969670431293,land_rent,999.2835624481022,20260912
compute_rents,data,hard finite capacity,A,55.47969670431293,land_rent,996.3950776251369,20260912
compute_rents,a,Cobb-Douglas fixed compute,A,58.93741197554142,compute_rent,0.3515099882204902,20260912
compute_rents,a,hard finite capacity,A,58.93741197554142,compute_rent,601.07900988322,20260912
compute_rents,b,Cobb-Douglas fixed compute,A,58.93741197554142,ownership_transmission,0.00017586980266730666,20260912
compute_rents,b,hard finite capacity,A,58.93741197554142,ownership_transmission,0.30156283741348244,20260912
compute_rents,data,Cobb-Douglas fixed compute,A,58.93741197554142,land_rent,999.3471957361619,20260912
compute_rents,data,hard finite capacity,A,58.93741197554142,land_rent,996.6065696932367,20260912
compute_rents,a,Cobb-Douglas fixed compute,A,62.61062580943523,compute_rent,0.32028921220581075,20260912
compute_rents,a,hard finite capacity,A,62.61062580943523,compute_rent,601.3988449800916,20260912
compute_rents,b,Cobb-Douglas fixed compute,A,62.61062580943523,ownership_transmission,0.00016023992046470026,20260912
compute_rents,b,hard finite capacity,A,62.61062580943523,ownership_transmission,0.3016630386005722,20260912
compute_rents,data,Cobb-Douglas fixed compute,A,62.61062580943523,land_rent,999.4051771773321,20260912
compute_rents,data,hard finite capacity,A,62.61062580943523,land_rent,996.8056540337302,20260912
compute_rents,a,Cobb-Douglas fixed compute,A,66.512768933185,compute_rent,0.2918414352171143,20260912
compute_rents,a,hard finite capacity,A,66.512768933185,compute_rent,601.6999161261606,20260912
compute_rents,b,Cobb-Douglas fixed compute,A,66.512768933185,ownership_transmission,0.00014599984824688575,20260912
compute_rents,b,hard finite capacity,A,66.512768933185,ownership_transmission,0.30175732466201155,20260912
compute_rents,data,Cobb-Douglas fixed compute,A,66.512768933185,land_rent,999.4580087631682,20260912
compute_rents,data,hard finite capacity,A,66.512768933185,land_rent,996.9930585779565,20260912
compute_rents,a,Cobb-Douglas fixed compute,A,70.65810913029688,compute_rent,0.2659203621720983,20260912
compute_rents,a,hard finite capacity,A,70.65810913029688,compute_rent,601.9833241569929,20260912
compute_rents,b,Cobb-Douglas fixed compute,A,70.65810913029688,ownership_transmission,0.0001330258761945187,20260912
compute_rents,b,hard finite capacity,A,70.65810913029688,ownership_transmission,0.30184604680665283,20260912
compute_rents,data,Cobb-Douglas fixed compute,A,70.65810913029688,land_rent,999.5061478988232,20260912
compute_rents,data,hard finite capacity,A,70.65810913029688,land_rent,997.1694685512856,20260912
compute_rents,a,Cobb-Douglas fixed compute,A,75.06180340927018,compute_rent,0.2423015736786407,20260912
compute_rents,a,hard finite capacity,A,75.06180340927018,compute_rent,602.2501053247962,20260912
compute_rents,b,Cobb-Douglas fixed compute,A,75.06180340927018,ownership_transmission,0.00012120532785958063,20260912
compute_rents,b,hard finite capacity,A,75.06180340927018,ownership_transmission,0.3019295351593429,20260912
compute_rents,data,Cobb-Douglas fixed compute,A,75.06180340927018,land_rent,999.5500113631682,20260912
compute_rents,data,hard finite capacity,A,75.06180340927018,land_rent,997.3355289785736,20260912
compute_rents,a,Cobb-Douglas fixed compute,A,79.73995342363405,compute_rent,0.2207805830572304,20260912
compute_rents,a,hard finite capacity,A,79.73995342363405,compute_rent,602.5012350873703,20260912
compute_rents,b,Cobb-Douglas fixed compute,A,79.73995342363405,ownership_transmission,0.00011043557244160961,20260912
compute_rents,b,hard finite capacity,A,79.73995342363405,ownership_transmission,0.3020081000529826,20260912
compute_rents,data,Cobb-Douglas fixed compute,A,79.73995342363405,land_rent,999.5899789171795,20260912
compute_rents,data,hard finite capacity,A,79.73995342363405,land_rent,997.4918470426304,20260912
compute_rents,a,Cobb-Douglas fixed compute,A,84.70966434598147,compute_rent,0.201171065936777,20260912
compute_rents,a,hard finite capacity,A,84.70966434598147,compute_rent,602.7376316747674,20260912
compute_rents,b,Cobb-Douglas fixed compute,A,84.70966434598147,ownership_transmission,0.00010062312611124421,20260912
compute_rents,b,hard finite capacity,A,84.70966434598147,ownership_transmission,0.3020820332384222,20260912
compute_rents,data,Cobb-Douglas fixed compute,A,84.70966434598147,land_rent,999.6263965918317,20260912
compute_rents,data,hard finite capacity,A,84.70966434598147,land_rent,997.63899430432,20260912
compute_rents,a,Cobb-Douglas fixed compute,A,89.9891074112672,compute_rent,0.18330324709600265,20260912
compute_rents,a,hard finite capacity,A,89.9891074112672,compute_rent,602.9601594467057,20260912
compute_rents,b,Cobb-Douglas fixed compute,A,89.9891074112672,ownership_transmission,9.168283424741085e-05,20260912
compute_rents,b,hard finite capacity,A,89.9891074112672,ownership_transmission,0.3021516090177526,20260912
compute_rents,data,Cobb-Douglas fixed compute,A,89.9891074112672,land_rent,999.6595796839646,20260912
compute_rents,data,hard finite capacity,A,89.9891074112672,land_rent,997.7775087924146,20260912
compute_rents,a,Cobb-Douglas fixed compute,A,95.59758635805225,compute_rent,0.16702243058401783,20260912
compute_rents,a,hard finite capacity,A,95.59758635805225,compute_rent,603.1696320530114,20260912
compute_rents,b,Cobb-Douglas fixed compute,A,95.59758635805225,ownership_transmission,8.353712721521026e-05,20260912
compute_rents,b,hard finite capacity,A,95.59758635805225,ownership_transmission,0.30221708530613833,20260912
compute_rents,data,Cobb-Douglas fixed compute,A,95.59758635805225,land_rent,999.6898154860583,20260912
compute_rents,data,hard finite capacity,A,95.59758635805225,land_rent,997.9078969708407,20260912
compute_rents,a,Cobb-Douglas fixed compute,A,101.55560801063139,compute_rent,0.15218766039415904,20260912
compute_rents,a,hard finite capacity,A,101.55560801063139,compute_rent,603.3668154086449,20260912
compute_rents,b,Cobb-Douglas fixed compute,A,101.55560801063139,ownership_transmission,7.61153429981685e-05,20260912
compute_rents,b,hard finite capacity,A,101.55560801063139,ownership_transmission,0.30227870462696077,20260912
compute_rents,data,Cobb-Douglas fixed compute,A,101.55560801063139,land_rent,999.7173657735538,20260912
compute_rents,data,hard finite capacity,A,101.55560801063139,land_rent,998.0306355905125,20260912
compute_rents,a,Cobb-Douglas fixed compute,A,107.88495726011921,compute_rent,0.13867050009547716,20260912
compute_rents,a,hard finite capacity,A,107.88495726011921,compute_rent,603.5524304941907,20260912
compute_rents,b,Cobb-Douglas fixed compute,A,107.88495726011921,ownership_transmission,6.935311061872784e-05,20260912
compute_rents,b,hard finite capacity,A,107.88495726011921,ownership_transmission,0.3023366950446926,20260912
compute_rents,data,Cobb-Douglas fixed compute,A,107.88495726011921,land_rent,999.7424690712512,20260912
compute_rents,data,hard finite capacity,A,107.88495726011921,land_rent,998.1461734325223,20260912
compute_rents,a,Cobb-Douglas fixed compute,A,114.60877671865545,compute_rent,0.12635392085617309,20260912
compute_rents,a,hard finite capacity,A,114.60877671865545,compute_rent,603.7271559920478,20260912
compute_rents,b,Cobb-Douglas fixed compute,A,114.60877671865545,ownership_transmission,6.319178884147489e-05,20260912
compute_rents,b,hard finite capacity,A,114.60877671865545,ownership_transmission,0.3023912710396063,20260912
compute_rents,data,Cobb-Douglas fixed compute,A,114.60877671865545,land_rent,999.76534271841,20260912
compute_rents,data,hard finite capacity,A,114.60877671865545,land_rent,998.2549329490623,20260912
compute_rents,a,Cobb-Douglas fixed compute,A,121.75165133797731,compute_rent,0.11513128823171224,20260912
compute_rents,a,hard finite capacity,A,121.75165133797731,compute_rent,603.8916307679615,20260912
compute_rents,b,Cobb-Douglas fixed compute,A,121.75165133797731,ownership_transmission,5.757795516070872e-05,20260912
compute_rents,b,hard finite capacity,A,121.75165133797731,ownership_transmission,0.30244263432812557,20260912
compute_rents,data,Cobb-Douglas fixed compute,A,121.75165133797731,land_rent,999.7861847504269,20260912
compute_rents,data,hard finite capacity,A,121.75165133797731,land_rent,998.3573118080772,20260912
compute_rents,a,Cobb-Douglas fixed compute,A,129.33969830175758,compute_rent,0.10490543894543507,20260912
compute_rents,a,hard finite capacity,A,129.33969830175758,compute_rent,604.0464562069711,20260912
compute_rents,b,Cobb-Douglas fixed compute,A,129.33969830175758,ownership_transmission,5.246294053292677e-05,20260912
compute_rents,b,hard finite capacity,A,129.33969830175758,ownership_transmission,0.30249097463236124,20260912
compute_rents,data,Cobb-Douglas fixed compute,A,129.33969830175758,land_rent,999.8051756133871,20260912
compute_rents,data,hard finite capacity,A,129.33969830175758,land_rent,998.4536843472962,20260912
compute_rents,a,Cobb-Douglas fixed compute,A,137.40066252039034,compute_rent,0.09558783966861861,20260912
compute_rents,a,hard finite capacity,A,137.40066252039034,compute_rent,604.1921984123115,20260912
compute_rents,b,Cobb-Douglas fixed compute,A,137.40066252039034,ownership_transmission,4.780240573045668e-05,20260912
compute_rents,b,hard finite capacity,A,137.40066252039034,ownership_transmission,0.3025364704021203,20260912
compute_rents,data,Cobb-Douglas fixed compute,A,137.40066252039034,land_rent,999.8224797263297,20260912
compute_rents,data,hard finite capacity,A,137.40066252039034,land_rent,998.5444029429602,20260912
compute_rents,a,Cobb-Douglas fixed compute,A,145.9640180773924,compute_rent,0.08709782051687524,20260912
compute_rents,a,hard finite capacity,A,145.9640180773924,compute_rent,604.3293902753111,20260912
compute_rents,b,Cobb-Douglas fixed compute,A,145.9640180773924,ownership_transmission,4.35559555690673e-05,20260912
compute_rents,b,hard finite capacity,A,145.9640180773924,ownership_transmission,0.30257928949245333,20260912
compute_rents,data,Cobb-Douglas fixed compute,A,145.9640180773924,land_rent,999.8382469047543,20260912
compute_rents,data,hard finite capacity,A,145.9640180773924,land_rent,998.6297992982493,20260912
compute_rents,a,Cobb-Douglas fixed compute,A,155.06107599834598,compute_rent,0.07936187662665946,20260912
compute_rents,a,hard finite capacity,A,155.06107599834598,compute_rent,604.4585334238545,20260912
compute_rents,b,Cobb-Douglas fixed compute,A,155.06107599834598,ownership_transmission,3.9686787603792554e-05,20260912
compute_rents,b,hard finite capacity,A,155.06107599834598,ownership_transmission,0.3026195897995896,20260912
compute_rents,data,Cobb-Douglas fixed compute,A,155.06107599834598,land_rent,999.8526136576934,20260912
compute_rents,data,hard finite capacity,A,155.06107599834598,land_rent,998.7101856561209,20260912
compute_rents,a,Cobb-Douglas fixed compute,A,164.72509873643213,compute_rent,0.07231303176506947,20260912
compute_rents,a,hard finite capacity,A,164.72509873643213,compute_rent,604.5801000565325,20260912
compute_rents,b,Cobb-Douglas fixed compute,A,164.72509873643213,ownership_transmission,3.616137219681079e-05,20260912
compute_rents,b,hard finite capacity,A,164.72509873643213,ownership_transmission,0.30265751985791517,20260912
compute_rents,data,Cobb-Douglas fixed compute,A,164.72509873643213,land_rent,999.8657043695791,20260912
compute_rents,data,hard finite capacity,A,164.72509873643213,land_rent,998.7858559409941,20260912
compute_rents,a,Cobb-Douglas fixed compute,A,174.99142179315686,compute_rent,0.06589025846320962,20260912
compute_rents,a,hard finite capacity,A,174.99142179315686,compute_rent,604.6945346691881,20260912
compute_rents,b,Cobb-Douglas fixed compute,A,174.99142179315686,ownership_transmission,3.294916114212901e-05,20260912
compute_rents,b,hard finite capacity,A,174.99142179315686,ownership_transmission,0.30269321940047106,20260912
compute_rents,data,Cobb-Douglas fixed compute,A,174.99142179315686,land_rent,999.8776323771398,20260912
compute_rents,data,hard finite capacity,A,174.99142179315686,land_rent,998.857086833454,20260912
compute_rents,a,Cobb-Douglas fixed compute,A,185.89758291896467,compute_rent,0.060037949652744636,20260912
compute_rents,a,hard finite capacity,A,185.89758291896467,compute_rent,604.8022556801691,20260912
compute_rents,b,Cobb-Douglas fixed compute,A,185.89758291896467,ownership_transmission,3.0022322286766723e-05,20260912
compute_rents,b,hard finite capacity,A,185.89758291896467,ownership_transmission,0.30272681988527617,20260912
compute_rents,data,Cobb-Douglas fixed compute,A,185.89758291896467,land_rent,999.8885009506449,20260912
compute_rents,data,hard finite capacity,A,185.89758291896467,land_rent,998.9241387819056,20260912
compute_rents,a,Cobb-Douglas fixed compute,A,197.4834593661479,compute_rent,0.05470543723118245,20260912
compute_rents,a,hard finite capacity,A,197.4834593661479,compute_rent,604.9036569602318,20260912
compute_rents,b,Cobb-Douglas fixed compute,A,197.4834593661479,ownership_transmission,2.7355497819604893e-05,20260912
compute_rents,b,hard finite capacity,A,197.4834593661479,ownership_transmission,0.3027584449896316,20260912
compute_rents,data,Cobb-Douglas fixed compute,A,197.4834593661479,land_rent,999.8984041879992,20260912
compute_rents,data,hard finite capacity,A,197.4834593661479,land_rent,998.9872569548764,20260912
compute_rents,a,Cobb-Douglas fixed compute,A,209.79141369590306,compute_rent,0.0498465533877211,20260912
compute_rents,a,hard finite capacity,A,209.79141369590306,compute_rent,604.999109272689,20260912
compute_rents,b,Cobb-Douglas fixed compute,A,209.79141369590306,ownership_transmission,2.4925584109284452e-05,20260912
compute_rents,b,hard finite capacity,A,209.79141369590306,ownership_transmission,0.30278821107441334,20260912
compute_rents,data,Cobb-Douglas fixed compute,A,209.79141369590306,land_rent,999.9074278294228,20260912
compute_rents,data,hard finite capacity,A,209.79141369590306,land_rent,999.0466721374503,20260912
compute_rents,a,Cobb-Douglas fixed compute,A,222.86644867266324,compute_rent,0.045419230891708205,20260912
compute_rents,a,hard finite capacity,A,222.86644867266324,compute_rent,605.0889616290675,20260912
compute_rents,b,Cobb-Douglas fixed compute,A,222.86644867266324,ownership_transmission,2.271153116351291e-05,20260912
compute_rents,b,hard finite capacity,A,222.86644867266324,ownership_transmission,0.3028162276202317,20260912
compute_rents,data,Cobb-Douglas fixed compute,A,222.86644867266324,land_rent,999.9156499997725,20260912
compute_rents,data,hard finite capacity,A,222.86644867266324,land_rent,999.1026015751086,20260912
compute_rents,a,Cobb-Douglas fixed compute,A,236.75637181205963,compute_rent,0.04138513888309205,20260912
compute_rents,a,hard finite capacity,A,236.75637181205963,compute_rent,605.1735425652328,20260912
compute_rents,b,Cobb-Douglas fixed compute,A,236.75637181205963,ownership_transmission,2.0694159955673146e-05,20260912
compute_rents,b,hard finite capacity,A,236.75637181205963,ownership_transmission,0.3028425976372098,20260912
compute_rents,data,Cobb-Douglas fixed compute,A,236.75637181205963,land_rent,999.9231418849314,20260912
compute_rents,data,hard finite capacity,A,236.75637181205963,land_rent,999.1552497680664,20260912
compute_rents,a,Cobb-Douglas fixed compute,A,251.51197018416772,compute_rent,0.037709351011610735,20260912
compute_rents,a,hard finite capacity,A,251.51197018416772,compute_rent,605.2531613426463,20260912
compute_rents,b,Cobb-Douglas fixed compute,A,251.51197018416772,ownership_transmission,1.8855996022354632e-05,20260912
compute_rents,b,hard finite capacity,A,251.51197018416772,ownership_transmission,0.3028674180500199,20260912
compute_rents,data,Cobb-Douglas fixed compute,A,251.51197018416772,land_rent,999.9299683481213,20260912
compute_rents,data,hard finite capacity,A,251.51197018416772,land_rent,999.2048092190064,20260912
compute_rents,a,Cobb-Douglas fixed compute,A,267.1871961111861,compute_rent,0.034360043051536664,20260912
compute_rents,a,hard finite capacity,A,267.1871961111861,compute_rent,605.3281090791487,20260912
compute_rents,b,Cobb-Douglas fixed compute,A,267.1871961111861,ownership_transmission,1.7181117878818313e-05,20260912
compute_rents,b,hard finite capacity,A,267.1871961111861,ownership_transmission,0.30289078005971015,20260912
compute_rents,data,Cobb-Douglas fixed compute,A,267.1871961111861,land_rent,999.9361884914757,20260912
compute_rents,data,hard finite capacity,A,267.1871961111861,land_rent,999.2514611369447,20260912
compute_rents,a,Cobb-Douglas fixed compute,A,283.839364438533,compute_rent,0.031308217373986154,20260912
compute_rents,a,hard finite capacity,A,283.839364438533,compute_rent,605.3986598134013,20260912
compute_rents,b,Cobb-Douglas fixed compute,A,283.839364438533,ownership_transmission,1.565501892978785e-05,20260912
compute_rents,b,hard finite capacity,A,283.839364438533,ownership_transmission,0.3029127694837536,20260912
compute_rents,data,Cobb-Douglas fixed compute,A,283.839364438533,land_rent,999.941856167734,20260912
compute_rents,data,hard finite capacity,A,283.839364438533,land_rent,999.2953760998034,20260912
compute_rents,a,Cobb-Douglas fixed compute,A,301.52936210066173,compute_rent,0.028527451891330827,20260912
compute_rents,a,hard finite capacity,A,301.52936210066173,compute_rent,605.465071506881,20260912
compute_rents,b,Cobb-Douglas fixed compute,A,301.52936210066173,ownership_transmission,1.426448167153546e-05,20260912
compute_rents,b,hard finite capacity,A,301.52936210066173,ownership_transmission,0.3029334670756608,20260912
compute_rents,data,Cobb-Douglas fixed compute,A,301.52936210066173,land_rent,999.9470204464875,20260912
compute_rents,data,hard finite capacity,A,301.52936210066173,land_rent,999.3367146781108,20260912
compute_rents,a,Cobb-Douglas fixed compute,A,320.3218707478511,compute_rent,0.02599367130012295,20260912
compute_rents,a,hard finite capacity,A,320.3218707478511,compute_rent,605.527586987089,20260912
compute_rents,b,Cobb-Douglas fixed compute,A,320.3218707478511,ownership_transmission,1.2997463089087553e-05,20260912
compute_rents,b,hard finite capacity,A,320.3218707478511,ownership_transmission,0.30295294882540996,20260912
compute_rents,data,Cobb-Douglas fixed compute,A,320.3218707478511,land_rent,999.951726039014,20260912
compute_rents,data,hard finite capacity,A,320.3218707478511,land_rent,999.3756280221108,20260912
compute_rents,a,Cobb-Douglas fixed compute,A,340.2856032479821,compute_rent,0.02368493864200208,20260912
compute_rents,a,hard finite capacity,A,340.2856032479821,compute_rent,605.5864348354253,20260912
compute_rents,b,Cobb-Douglas fixed compute,A,340.2856032479821,ownership_transmission,1.184299025049625e-05,20260912
compute_rents,b,hard finite capacity,A,340.2856032479821,ownership_transmission,0.302971286241871,20260912
compute_rents,data,Cobb-Douglas fixed compute,A,340.2856032479821,land_rent,999.9560136853792,20260912
compute_rents,data,hard finite capacity,A,340.2856032479821,land_rent,999.4122584144288,20260912
compute_rents,a,Cobb-Douglas fixed compute,A,361.49355492804744,compute_rent,0.02158126537795948,20260912
compute_rents,a,hard finite capacity,A,361.49355492804744,compute_rent,605.6418302229721,20260912
compute_rents,b,Cobb-Douglas fixed compute,A,361.49355492804744,ownership_transmission,1.0791065189399786e-05,20260912
compute_rents,b,hard finite capacity,A,361.49355492804744,ownership_transmission,0.30298854661832086,20260912
compute_rents,data,Cobb-Douglas fixed compute,A,361.49355492804744,land_rent,999.9599205071552,20260912
compute_rents,data,hard finite capacity,A,361.49355492804744,land_rent,999.446739790313,20260912
compute_rents,a,Cobb-Douglas fixed compute,A,384.02327047402696,compute_rent,0.019664438331622496,20260912
compute_rents,a,hard finite capacity,A,384.02327047402696,compute_rent,605.6939756972457,20260912
compute_rents,b,Cobb-Douglas fixed compute,A,384.02327047402696,ownership_transmission,9.8325782483358e-06,20260912
compute_rents,b,hard finite capacity,A,384.02327047402696,ownership_transmission,0.30300479328208424,20260912
compute_rents,data,Cobb-Douglas fixed compute,A,384.02327047402696,land_rent,999.9634803288127,20260912
compute_rents,data,hard finite capacity,A,384.02327047402696,land_rent,999.4791982273545,20260912
compute_rents,a,Cobb-Douglas fixed compute,A,407.9571274650283,compute_rent,0.017917862003268028,20260912
compute_rents,a,hard finite capacity,A,407.9571274650283,compute_rent,605.7430619227895,20260912
compute_rents,b,Cobb-Douglas fixed compute,A,407.9571274650283,ownership_transmission,8.95922912920623e-06,20260912
compute_rents,b,hard finite capacity,A,407.9571274650283,ownership_transmission,0.3030200858292615,20260912
compute_rents,data,Cobb-Douglas fixed compute,A,407.9571274650283,land_rent,999.9667239705653,20260912
compute_rents,data,hard finite capacity,A,407.9571274650283,land_rent,999.5097524064777,20260912
compute_rents,a,Cobb-Douglas fixed compute,A,433.38263757840065,compute_rent,0.016326414889352537,20260912
compute_rents,a,hard finite capacity,A,433.38263757840065,compute_rent,605.78926837832,20260912
compute_rents,b,Cobb-Douglas fixed compute,A,433.38263757840065,ownership_transmission,8.163454964588393e-06,20260912
compute_rents,b,hard finite capacity,A,433.38263757840065,ownership_transmission,0.30303448034545216,20260912
compute_rents,data,Cobb-Douglas fixed compute,A,433.38263757840065,land_rent,999.9696795152055,20260912
compute_rents,data,hard finite capacity,A,433.38263757840065,land_rent,999.5385140458844,20260912
compute_rents,a,Cobb-Douglas fixed compute,A,460.39276656714884,compute_rent,0.014876318563601837,20260912
compute_rents,a,hard finite capacity,A,460.39276656714884,compute_rent,605.8327640129719,20260912
compute_rents,b,Cobb-Douglas fixed compute,A,460.39276656714884,ownership_transmission,7.438364784842877e-06,20260912
compute_rents,b,hard finite capacity,A,460.39276656714884,ownership_transmission,0.30304802961332084,20260912
compute_rents,data,Cobb-Douglas fixed compute,A,460.39276656714884,land_rent,999.972372551239,20260912
compute_rents,data,hard finite capacity,A,460.39276656714884,land_rent,999.56558830954,20260912
compute_rents,a,Cobb-Douglas fixed compute,A,489.0862741796123,compute_rent,0.013555018386191518,20260912
compute_rents,a,hard finite capacity,A,489.0862741796123,compute_rent,605.8737078640429,20260912
compute_rents,b,Cobb-Douglas fixed compute,A,489.0862741796123,ownership_transmission,6.777679811734049e-06,20260912
compute_rents,b,hard finite capacity,A,489.0862741796123,ownership_transmission,0.3030607833078013,20260912
compute_rents,data,Cobb-Douglas fixed compute,A,489.0862741796123,land_rent,999.9748263944257,20260912
compute_rents,data,hard finite capacity,A,489.0862741796123,land_rent,999.5910741916946,20260912
compute_rents,a,Cobb-Douglas fixed compute,A,519.5680752642891,compute_rent,0.012351074808222168,20260912
compute_rents,a,hard finite capacity,A,519.5680752642891,compute_rent,605.9122496384981,20260912
compute_rents,b,Cobb-Douglas fixed compute,A,519.5680752642891,ownership_transmission,6.175679060048629e-06,20260912
compute_rents,b,hard finite capacity,A,519.5680752642891,ownership_transmission,0.3030727881796857,20260912
compute_rents,data,Cobb-Douglas fixed compute,A,519.5680752642891,land_rent,999.9770622896418,20260912
compute_rents,data,hard finite capacity,A,519.5680752642891,land_rent,999.6150648788453,20260912
compute_rents,a,Cobb-Douglas fixed compute,A,551.9496233801508,compute_rent,0.011254064330425523,20260912
compute_rents,a,hard finite capacity,A,551.9496233801508,compute_rent,605.9485302603568,20260912
compute_rents,b,Cobb-Douglas fixed compute,A,551.9496233801508,ownership_transmission,5.627149774923095e-06,20260912
compute_rents,b,hard finite capacity,A,551.9496233801508,ownership_transmission,0.30308408822829824,20260912
compute_rents,data,Cobb-Douglas fixed compute,A,551.9496233801508,land_rent,999.9790995948149,20260912
compute_rents,data,hard finite capacity,A,551.9496233801508,land_rent,999.637648090463,20260912
compute_rents,a,Cobb-Douglas fixed compute,A,586.3493183150729,compute_rent,0.0102544892586224,20260912
compute_rents,a,hard finite capacity,A,586.3493183150729,compute_rent,605.9826823859678,20260912
compute_rents,b,Cobb-Douglas fixed compute,A,586.3493183150729,ownership_transmission,5.127342274681436e-06,20260912
compute_rents,b,hard finite capacity,A,586.3493183150729,ownership_transmission,0.3030947248639106,20260912
compute_rents,data,Cobb-Douglas fixed compute,A,586.3493183150729,land_rent,999.9809559485197,20260912
compute_rents,data,hard finite capacity,A,586.3493183150729,land_rent,999.6589063997299,20260912
compute_rents,a,Cobb-Douglas fixed compute,A,622.8929390024375,compute_rent,0.009343695474613152,20260912
compute_rents,a,hard finite capacity,A,622.8929390024375,compute_rent,606.0148308890524,20260912
compute_rents,b,Cobb-Douglas fixed compute,A,622.8929390024375,ownership_transmission,4.671928807312392e-06,20260912
compute_rents,b,hard finite capacity,A,622.8929390024375,ownership_transmission,0.3031047370605156,20260912
compute_rents,data,Cobb-Douglas fixed compute,A,622.8929390024375,land_rent,999.98264742269,20260912
compute_rents,data,hard finite capacity,A,622.8929390024375,land_rent,999.6789175354592,20260912
compute_rents,a,Cobb-Douglas fixed compute,A,661.7141034188193,compute_rent,0.008513797510577813,20260912
compute_rents,a,hard finite capacity,A,661.7141034188193,compute_rent,606.0450933172937,20260912
compute_rents,b,Cobb-Douglas fixed compute,A,661.7141034188193,ownership_transmission,4.256966063619188e-06,20260912
compute_rents,b,hard finite capacity,A,661.7141034188193,ownership_transmission,0.3031141614995376,20260912
compute_rents,data,Cobb-Douglas fixed compute,A,661.7141034188193,land_rent,999.9841886617661,20260912
compute_rents,data,hard finite capacity,A,661.7141034188193,land_rent,999.6977546663028,20260912
compute_rents,a,Cobb-Douglas fixed compute,A,702.9547571443228,compute_rent,0.0077576102782953675,20260912
compute_rents,a,hard finite capacity,A,702.9547571443228,compute_rent,606.0735803221363,20260912
compute_rents,b,Cobb-Douglas fixed compute,A,702.9547571443228,ownership_transmission,3.878861021861642e-06,20260912
compute_rents,b,hard finite capacity,A,702.9547571443228,ownership_transmission,0.3031230327050226,20260912
compute_rents,data,Cobb-Douglas fixed compute,A,702.9547571443228,land_rent,999.9855930094832,20260912
compute_rents,data,hard finite capacity,A,702.9547571443228,land_rent,999.715486668285,20260912
compute_rents,a,Cobb-Douglas fixed compute,A,746.7656923719425,compute_rent,0.007068586862107514,20260912
compute_rents,a,hard finite capacity,A,746.7656923719425,compute_rent,606.100396063373,20260912
compute_rents,b,Cobb-Douglas fixed compute,A,746.7656923719425,ownership_transmission,3.534339827660176e-06,20260912
compute_rents,b,hard finite capacity,A,746.7656923719425,ownership_transmission,0.3031313831708184,20260912
compute_rents,data,Cobb-Douglas fixed compute,A,746.7656923719425,land_rent,999.986872624399,20260912
compute_rents,data,hard finite capacity,A,746.7656923719425,land_rent,999.7321783766408,20260912
compute_rents,a,Cobb-Douglas fixed compute,A,793.3070992636507,compute_rent,0.0064407618370509396,20260912
compute_rents,a,hard finite capacity,A,793.3070992636507,compute_rent,606.1256385899928,20260912
compute_rents,b,Cobb-Douglas fixed compute,A,793.3070992636507,ownership_transmission,3.220419439298343e-06,20260912
compute_rents,b,hard finite capacity,A,793.3070992636507,ownership_transmission,0.3031392434802235,20260912
compute_rents,data,Cobb-Douglas fixed compute,A,793.3070992636507,land_rent,999.9880385851598,20260912
compute_rents,data,hard finite capacity,A,793.3070992636507,land_rent,999.7478908228785,20260912
compute_rents,a,Cobb-Douglas fixed compute,A,842.749151669187,compute_rent,0.005868699621418167,20260912
compute_rents,a,hard finite capacity,A,842.749151669187,compute_rent,606.1494001986889,20260912
compute_rents,b,Cobb-Douglas fixed compute,A,842.749151669187,ownership_transmission,2.9343817925760974e-06,20260912
compute_rents,b,hard finite capacity,A,842.749151669187,ownership_transmission,0.3031466424185549,20260912
compute_rents,data,Cobb-Douglas fixed compute,A,842.749151669187,land_rent,999.9891009864174,20260912
compute_rents,data,hard finite capacity,A,842.749151669187,land_rent,999.7626814579357,20260912
compute_rents,a,Cobb-Douglas fixed compute,A,895.2726293491727,compute_rent,0.005347447416593772,20260912
compute_rents,a,hard finite capacity,A,895.2726293491727,compute_rent,606.1717677713305,20260912
compute_rents,b,Cobb-Douglas fixed compute,A,895.2726293491727,ownership_transmission,2.6737502612406073e-06,20260912
compute_rents,b,hard finite capacity,A,895.2726293491727,ownership_transmission,0.30315360707905703,20260912
compute_rents,data,Cobb-Douglas fixed compute,A,895.2726293491727,land_rent,999.9900690262264,20260912
compute_rents,data,hard finite capacity,A,895.2726293491727,land_rent,999.7766043622428,20260912
compute_rents,a,Cobb-Douglas fixed compute,A,951.069578977646,compute_rent,0.004872492326728649,20260912
compute_rents,a,hard finite capacity,A,951.069578977646,compute_rent,606.1928230926378,20260912
compute_rents,b,Cobb-Douglas fixed compute,A,951.069578977646,ownership_transmission,2.4362682089466107e-06,20260912
compute_rents,b,hard finite capacity,A,951.069578977646,ownership_transmission,0.3031601629625483,20260912
compute_rents,data,Cobb-Douglas fixed compute,A,951.069578977646,land_rent,999.990951085679,20260912
compute_rents,data,hard finite capacity,A,951.069578977646,land_rent,999.789710443462,20260912
compute_rents,a,Cobb-Douglas fixed compute,A,1010.3440163408952,compute_rent,0.004439722287003297,20260912
compute_rents,a,hard finite capacity,A,1010.3440163408952,compute_rent,606.2126431492195,20260912
compute_rents,b,Cobb-Douglas fixed compute,A,1010.3440163408952,ownership_transmission,2.219879446848407e-06,20260912
compute_rents,b,hard finite capacity,A,1010.3440163408952,ownership_transmission,0.3031663340711788,20260912
compute_rents,data,Cobb-Douglas fixed compute,A,1010.3440163408952,land_rent,999.991754801467,20260912
compute_rents,data,hard finite capacity,A,1010.3440163408952,land_rent,999.8020476226262,20260912
compute_rents,a,Cobb-Douglas fixed compute,A,1073.3126723001242,compute_rent,0.0040453904622047236,20260912
compute_rents,a,hard finite capacity,A,1073.3126723001242,compute_rent,606.2313004110666,20260912
compute_rents,b,Cobb-Douglas fixed compute,A,1073.3126723001242,ownership_transmission,2.022710427458808e-06,20260912
compute_rents,b,hard finite capacity,A,1073.3126723001242,ownership_transmission,0.3031721429966502,20260912
compute_rents,data,Cobb-Douglas fixed compute,A,1073.3126723001242,land_rent,999.9924871319988,20260912
compute_rents,data,hard finite capacity,A,1073.3126723001242,land_rent,999.8136610093577,20260912
compute_rents,a,Cobb-Douglas fixed compute,A,1140.2057852454711,compute_rent,0.003686082807387272,20260912
compute_rents,a,hard finite capacity,A,1140.2057852454711,compute_rent,606.2488630965311,20260912
compute_rents,b,Cobb-Douglas fixed compute,A,1140.2057852454711,ownership_transmission,1.8430540204717207e-06,20260912
compute_rents,b,hard finite capacity,A,1140.2057852454711,ownership_transmission,0.3031776110032247,20260912
compute_rents,data,Cobb-Douglas fixed compute,A,1140.2057852454711,land_rent,999.9931544176434,20260912
compute_rents,data,hard finite capacity,A,1140.2057852454711,land_rent,999.824593066806,20260912
compute_rents,a,Cobb-Douglas fixed compute,A,1211.2679429389154,compute_rent,0.0033586885097640355,20260912
compute_rents,a,hard finite capacity,A,1211.2679429389154,compute_rent,606.2653954217591,20260912
compute_rents,b,Cobb-Douglas fixed compute,A,1211.2679429389154,ownership_transmission,1.6793547299652548e-06,20260912
compute_rents,b,hard finite capacity,A,1211.2679429389154,ownership_transmission,0.3031827581058356,20260912
compute_rents,data,Cobb-Douglas fixed compute,A,1211.2679429389154,land_rent,999.9937624356247,20260912
compute_rents,data,hard finite capacity,A,1211.2679429389154,land_rent,999.8348837669106,20260912
compute_rents,a,Cobb-Douglas fixed compute,A,1286.7589768241787,compute_rent,0.0030603730559208156,20260912
compute_rents,a,hard finite capacity,A,1286.7589768241787,compute_rent,606.2809578354913,20260912
compute_rents,b,Cobb-Douglas fixed compute,A,1286.7589768241787,ownership_transmission,1.5301952249014186e-06,20260912
compute_rents,b,hard finite capacity,A,1286.7589768241787,ownership_transmission,0.30318760314358817,20260912
compute_rents,data,Cobb-Douglas fixed compute,A,1286.7589768241787,land_rent,999.994316450039,20260912
compute_rents,data,hard finite capacity,A,1286.7589768241787,land_rent,999.8445707365543,20260912
compute_rents,a,Cobb-Douglas fixed compute,A,1366.9549120735753,compute_rent,0.002788553691173976,20260912
compute_rents,a,hard finite capacity,A,1366.9549120735753,compute_rent,606.295607240087,20260912
compute_rents,b,Cobb-Douglas fixed compute,A,1366.9549120735753,ownership_transmission,1.3942840662252355e-06,20260912
compute_rents,b,hard finite capacity,A,1366.9549120735753,ownership_transmission,0.3031921638489246,20260912
compute_rents,data,Cobb-Douglas fixed compute,A,1366.9549120735753,land_rent,999.9948212574307,20260912
compute_rents,data,hard finite capacity,A,1366.9549120735753,land_rent,999.8536893951414,20260912
compute_rents,a,Cobb-Douglas fixed compute,A,1452.1489768455654,compute_rent,0.00254087705860432,20260912
compute_rents,a,hard finite capacity,A,1452.1489768455654,compute_rent,606.3093971995816,20260912
compute_rents,b,Cobb-Douglas fixed compute,A,1452.1489768455654,ownership_transmission,1.2704445242398023e-06,20260912
compute_rents,b,hard finite capacity,A,1452.1489768455654,ownership_transmission,0.30319645691271147,20260912
compute_rents,data,Cobb-Douglas fixed compute,A,1452.1489768455654,land_rent,999.9952812283198,20260912
compute_rents,data,hard finite capacity,A,1452.1489768455654,land_rent,999.8622730841057,20260912
compute_rents,a,Cobb-Douglas fixed compute,A,1542.6526744432383,compute_rent,0.0023151988241703002,20260912
compute_rents,a,hard finite capacity,A,1542.6526744432383,compute_rent,606.3223781355385,20260912
compute_rents,b,Cobb-Douglas fixed compute,A,1542.6526744432383,ownership_transmission,1.1576043893846036e-06,20260912
compute_rents,b,hard finite capacity,A,1542.6526744432383,ownership_transmission,0.3032004980454891,20260912
compute_rents,data,Cobb-Douglas fixed compute,A,1542.6526744432383,land_rent,999.9957003450409,20260912
compute_rents,data,hard finite capacity,A,1542.6526744432383,land_rent,999.8703531888199,20260912
compute_rents,a,Cobb-Douglas fixed compute,A,1638.7969222939876,compute_rent,0.0021095651114988703,20260912
compute_rents,a,hard finite capacity,A,1638.7969222939876,compute_rent,606.3345975114103,20260912
compute_rents,b,Cobb-Douglas fixed compute,A,1638.7969222939876,ownership_transmission,1.054786688154516e-06,20260912
compute_rents,b,hard finite capacity,A,1638.7969222939876,ownership_transmission,0.30320430203511217,20260912
compute_rents,data,Cobb-Douglas fixed compute,A,1638.7969222939876,land_rent,999.9960822362215,20260912
compute_rents,data,hard finite capacity,A,1638.7969222939876,land_rent,999.8779592533527,20260912
compute_rents,a,Cobb-Douglas fixed compute,A,1740.9332619149227,compute_rent,0.0019221955856202038,20260912
compute_rents,a,hard finite capacity,A,1740.9332619149227,compute_rent,606.3461000060832,20260912
compute_rents,b,Cobb-Douglas fixed compute,A,1740.9332619149227,ownership_transmission,9.611012237413712e-07,20260912
compute_rents,b,hard finite capacity,A,1740.9332619149227,ownership_transmission,0.3032078828009936,20260912
compute_rents,data,Cobb-Douglas fixed compute,A,1740.9332619149227,land_rent,999.9964302081981,20260912
compute_rents,data,hard finite capacity,A,1740.9332619149227,land_rent,999.885119088494,20260912
compute_rents,a,Cobb-Douglas fixed compute,A,1849.4351442881352,compute_rent,0.0017514680391886915,20260912
compute_rents,a,hard finite capacity,A,1849.4351442881352,compute_rent,606.3569276772415,20260912
compute_rents,b,Cobb-Douglas fixed compute,A,1849.4351442881352,ownership_transmission,8.757368681267398e-07,20260912
compute_rents,b,hard finite capacity,A,1849.4351442881352,ownership_transmission,0.3032112534451535,20260912
compute_rents,data,Cobb-Douglas fixed compute,A,1849.4351442881352,land_rent,999.9967472736415,20260912
compute_rents,data,hard finite capacity,A,1849.4351442881352,land_rent,999.8918588734416,20260912
compute_rents,a,Cobb-Douglas fixed compute,A,1964.6992953456631,compute_rent,0.001595904347740812,20260912
compute_rents,a,hard finite capacity,A,1964.6992953456631,compute_rent,606.367120115147,20260912
compute_rents,b,Cobb-Douglas fixed compute,A,1964.6992953456631,ownership_transmission,7.979545388659106e-07,20260912
compute_rents,b,hard finite capacity,A,1964.6992953456631,ownership_transmission,0.303214426300262,20260912
compute_rents,data,Cobb-Douglas fixed compute,A,1964.6992953456631,land_rent,999.9970361776399,20260912
compute_rents,data,hard finite capacity,A,1964.6992953456631,land_rent,999.8982032515237,20260912
compute_rents,a,Cobb-Douglas fixed compute,A,2087.1471665569065,compute_rent,0.0014541576723933816,20260912
compute_rents,a,hard finite capacity,A,2087.1471665569065,compute_rent,606.376714587397,20260912
compute_rents,b,Cobb-Douglas fixed compute,A,2087.1471665569065,ownership_transmission,7.270807997354914e-07,20260912
compute_rents,b,hard finite capacity,A,2087.1471665569065,ownership_transmission,0.3032174129748535,20260912
compute_rents,data,Cobb-Douglas fixed compute,A,2087.1471665569065,land_rent,999.9972994214655,20260912
compute_rents,data,hard finite capacity,A,2087.1471665569065,land_rent,999.9041754203035,20260912
compute_rents,a,Cobb-Douglas fixed compute,A,2217.226475922419,compute_rent,0.0013250007991857165,20260912
compute_rents,a,hard finite capacity,A,2217.226475922419,compute_rent,606.3857461751885,20260912
compute_rents,b,Cobb-Douglas fixed compute,A,2217.226475922419,ownership_transmission,6.625020298220506e-07,20260912
compute_rents,b,hard finite capacity,A,2217.226475922419,ownership_transmission,0.3032202243958786,20260912
compute_rents,data,Cobb-Douglas fixed compute,A,2217.226475922419,land_rent,999.9975392842301,20260912
compute_rents,data,hard finite capacity,A,2217.226475922419,land_rent,999.9097972164,20260912
compute_rents,a,Cobb-Douglas fixed compute,A,2355.4128450085527,compute_rent,0.0012073155141101202,20260912
compute_rents,a,hard finite capacity,A,2355.4128450085527,compute_rent,606.3942479015901,20260912
compute_rents,b,Cobb-Douglas fixed compute,A,2355.4128450085527,ownership_transmission,6.036591105537918e-07,20260912
compute_rents,b,hard finite capacity,A,2355.4128450085527,ownership_transmission,0.3032228708487532,20260912
compute_rents,data,Cobb-Douglas fixed compute,A,2355.4128450085527,land_rent,999.9977578426167,20260912
compute_rents,data,hard finite capacity,A,2355.4128450085527,land_rent,999.9150891953299,20260912
compute_rents,a,Cobb-Douglas fixed compute,A,2502.2115380086298,compute_rent,0.0011000829218418288,20260912
compute_rents,a,hard finite capacity,A,2502.2115380086298,compute_rent,606.4022508522866,20260912
compute_rents,b,Cobb-Douglas fixed compute,A,2502.2115380086298,ownership_transmission,5.500425846640427e-07,20260912
compute_rents,b,hard finite capacity,A,2502.2115380086298,ownership_transmission,0.30322536201504946,20260912
compute_rents,data,Cobb-Douglas fixed compute,A,2502.2115380086298,land_rent,999.9979569888594,20260912
compute_rents,data,hard finite capacity,A,2502.2115380086298,land_rent,999.9200707066681,20260912
compute_rents,a,Cobb-Douglas fixed compute,A,2658.1593091892896,compute_rent,0.001002374624349997,20260912
compute_rents,a,hard finite capacity,A,2658.1593091892896,compute_rent,606.4097842892411,20260912
compute_rents,b,Cobb-Douglas fixed compute,A,2658.1593091892896,ownership_transmission,5.011882451634166e-07,20260912
compute_rents,b,hard finite capacity,A,2658.1593091892896,ownership_transmission,0.30322770700797047,20260912
compute_rents,data,Cobb-Douglas fixed compute,A,2658.1593091892896,land_rent,999.9981384471262,20260912
compute_rents,data,hard finite capacity,A,2658.1593091892896,land_rent,999.9247599647965,20260912
compute_rents,a,Cobb-Douglas fixed compute,A,2823.8263654770626,compute_rent,0.0009133446830158705,20260912
compute_rents,a,hard finite capacity,A,2823.8263654770626,compute_rent,606.4168757576882,20260912
compute_rents,b,Cobb-Douglas fixed compute,A,2823.8263654770626,ownership_transmission,4.566731161221513e-07,20260912
compute_rents,b,hard finite capacity,A,2823.8263654770626,ownership_transmission,0.30322991440573777,20260912
compute_rents,data,Cobb-Douglas fixed compute,A,2823.8263654770626,land_rent,999.9983037884458,20260912
compute_rents,data,hard finite capacity,A,2823.8263654770626,land_rent,999.9291741155033,20260912
compute_rents,a,Cobb-Douglas fixed compute,A,2999.8184513611345,compute_rent,0.0008322222946678321,20260912
compute_rents,a,hard finite capacity,A,2999.8184513611345,compute_rent,606.4235511868502,20260912
compute_rents,b,Cobb-Douglas fixed compute,A,2999.8184513611345,ownership_transmission,4.161117904578615e-07,20260912
compute_rents,b,hard finite capacity,A,2999.8184513611345,ownership_transmission,0.3032319922830148,20260912
compute_rents,data,Cobb-Douglas fixed compute,A,2999.8184513611345,land_rent,999.9984544443099,20260912
compute_rents,data,hard finite capacity,A,2999.8184513611345,land_rent,999.933329298675,20260912
compute_rents,a,Cobb-Douglas fixed compute,A,3186.779063735536,compute_rent,0.000758305118123907,20260912
compute_rents,a,hard finite capacity,A,3186.779063735536,compute_rent,606.4298349847447,20260912
compute_rents,b,Cobb-Douglas fixed compute,A,3186.779063735536,ownership_transmission,3.7915309301602533e-07,20260912
compute_rents,b,hard finite capacity,A,3186.779063735536,ownership_transmission,0.3032339482404836,20260912
compute_rents,data,Cobb-Douglas fixed compute,A,3186.779063735536,land_rent,999.9985917190663,20260912
compute_rents,data,hard finite capacity,A,3186.779063735536,land_rent,999.9372407073098,20260912
compute_rents,a,Cobb-Douglas fixed compute,A,3385.3918047791076,compute_rent,0.0006909531934642837,20260912
compute_rents,a,hard finite capacity,A,3385.3918047791076,compute_rent,606.4357501274301,20260912
compute_rents,b,Cobb-Douglas fixed compute,A,3385.3918047791076,ownership_transmission,3.4547704004786086e-07,20260912
compute_rents,b,hard finite capacity,A,3385.3918047791076,ownership_transmission,0.30323578943268137,20260912
compute_rents,data,Cobb-Douglas fixed compute,A,3385.3918047791076,land_rent,999.9987168012121,20260912
compute_rents,data,hard finite capacity,A,3385.3918047791076,land_rent,999.9409226430697,20260912
compute_rents,a,Cobb-Douglas fixed compute,A,3596.3828814762937,compute_rent,0.0006295834013881502,20260912
compute_rents,a,hard finite capacity,A,3596.3828814762937,compute_rent,606.4413182430147,20260912
compute_rents,b,Cobb-Douglas fixed compute,A,3596.3828814762937,ownership_transmission,3.1479206875724625e-07,20260912
compute_rents,b,hard finite capacity,A,3596.3828814762937,ownership_transmission,0.30323752259420134,20260912
compute_rents,data,Cobb-Douglas fixed compute,A,3596.3828814762937,land_rent,999.9988307736832,20260912
compute_rents,data,hard finite capacity,A,3596.3828814762937,land_rent,999.9443885685725,20260912
compute_rents,a,Cobb-Douglas fixed compute,A,3820.523760918027,compute_rent,0.0005736644146850755,20260912
compute_rents,a,hard finite capacity,A,3820.523760918027,compute_rent,606.4465596907388,20260912
compute_rents,b,Cobb-Douglas fixed compute,A,3820.523760918027,ownership_transmission,2.86832512927234e-07,20260912
compute_rents,b,hard finite capacity,A,3820.523760918027,ownership_transmission,0.30323915406435303,20260912
compute_rents,data,Cobb-Douglas fixed compute,A,3820.523760918027,land_rent,999.9989346232298,20260912
compute_rents,data,hard finite capacity,A,3820.523760918027,land_rent,999.9476511566173,20260912
compute_rents,a,Cobb-Douglas fixed compute,A,4058.633991091485,compute_rent,0.0005227120981118108,20260912
compute_rents,a,hard finite capacity,A,4058.633991091485,compute_rent,606.4514936354144,20260912
compute_rents,b,Cobb-Douglas fixed compute,A,4058.633991091485,ownership_transmission,2.61356302767808e-07,20260912
compute_rents,b,hard finite capacity,A,4058.633991091485,ownership_transmission,0.303240689810373,20260912
compute_rents,data,Cobb-Douglas fixed compute,A,4058.633991091485,land_rent,999.9990292489606,20260912
compute_rents,data,hard finite capacity,A,4058.633991091485,land_rent,999.9507223365204,20260912
compute_rents,a,Cobb-Douglas fixed compute,A,4311.584197472716,compute_rent,0.00047628531684756003,20260912
compute_rents,a,hard finite capacity,A,4311.584197472716,compute_rent,606.4561381175012,20260912
compute_rents,b,Cobb-Douglas fixed compute,A,4311.584197472716,ownership_transmission,2.3814286906826203e-07,20260912
compute_rents,b,hard finite capacity,A,4311.584197472716,ownership_transmission,0.3032421354492725,20260912
compute_rents,data,Cobb-Douglas fixed compute,A,4311.584197472716,land_rent,999.9991154701258,20260912
compute_rents,data,hard finite capacity,A,4311.584197472716,land_rent,999.9536133377339,20260912
compute_rents,a,Cobb-Douglas fixed compute,A,4580.2992663788145,compute_rent,0.0004339821172381911,20260912
compute_rents,a,hard finite capacity,A,4580.2992663788145,compute_rent,606.4605101190684,20260912
compute_rents,b,Cobb-Douglas fixed compute,A,4580.2992663788145,ownership_transmission,2.1699123350682331e-07,20260912
compute_rents,b,hard finite capacity,A,4580.2992663788145,ownership_transmission,0.3032434962683999,20260912
compute_rents,data,Cobb-Douglas fixed compute,A,4580.2992663788145,land_rent,999.9991940332109,20260912
compute_rents,data,hard finite capacity,A,4580.2992663788145,land_rent,999.9563347309055,20260912
compute_rents,a,Cobb-Douglas fixed compute,A,4865.761726719256,compute_rent,0.0003954362467630371,20260912
compute_rents,a,hard finite capacity,A,4865.761726719256,compute_rent,606.4646256258885,20260912
compute_rents,b,Cobb-Douglas fixed compute,A,4865.761726719256,ownership_transmission,1.977182685821772e-07,20260912
compute_rents,b,hard finite capacity,A,4865.761726719256,ownership_transmission,0.30324477724479587,20260912
compute_rents,data,Cobb-Douglas fixed compute,A,4865.761726719256,land_rent,999.9992656183989,20260912
compute_rents,data,hard finite capacity,A,4865.761726719256,land_rent,999.9588964665282,20260912
compute_rents,a,Cobb-Douglas fixed compute,A,5169.015342511435,compute_rent,0.00036031398309487007,20260912
compute_rents,a,hard finite capacity,A,5169.015342511435,compute_rent,606.4684996858872,20260912
compute_rents,b,Cobb-Douglas fixed compute,A,5169.015342511435,ownership_transmission,1.8015711210038452e-07,20260912
compute_rents,b,hard finite capacity,A,5169.015342511435,ownership_transmission,0.30324598306341094,20260912
compute_rents,data,Cobb-Douglas fixed compute,A,5169.015342511435,land_rent,999.99933084546,20260912
compute_rents,data,hard finite capacity,A,5169.015342511435,land_rent,999.961307911324,20260912
compute_rents,a,Cobb-Douglas fixed compute,A,5491.1689292960355,compute_rent,0.00032831124479969063,20260912
compute_rents,a,hard finite capacity,A,5491.1689292960355,compute_rent,606.4721464641649,20260912
compute_rents,b,Cobb-Douglas fixed compute,A,5491.1689292960355,ownership_transmission,1.641557224890174e-07,20260912
compute_rents,b,hard finite capacity,A,5491.1689292960355,ownership_transmission,0.30324711813425315,20260912
compute_rents,data,Cobb-Douglas fixed compute,A,5491.1689292960355,land_rent,999.9993902791168,20260912
compute_rents,data,hard finite capacity,A,5491.1689292960355,land_rent,999.9635778824918,20260912
compute_rents,a,Cobb-Douglas fixed compute,A,5833.400408406596,compute_rent,0.0002991509586613571,20260912
compute_rents,a,hard finite capacity,A,5833.400408406596,compute_rent,606.4755792947901,20260912
compute_rents,b,Cobb-Douglas fixed compute,A,5833.400408406596,ownership_transmission,1.4957556242978535e-07,20260912
compute_rents,b,hard finite capacity,A,5833.400408406596,ownership_transmission,0.3032481866085284,20260912
compute_rents,data,Cobb-Douglas fixed compute,A,5833.400408406596,land_rent,999.999444433934,20260912
compute_rents,data,hard finite capacity,A,5833.400408406596,land_rent,999.9657146799469,20260912
compute_rents,a,Cobb-Douglas fixed compute,A,6196.961113917261,compute_rent,0.00027258066083788736,20260912
compute_rents,a,hard finite capacity,A,6196.961113917261,compute_rent,606.4788107295534,20260912
compute_rents,b,Cobb-Douglas fixed compute,A,6196.961113917261,ownership_transmission,1.3629039941203693e-07,20260912
compute_rents,b,hard finite capacity,A,6196.961113917261,ownership_transmission,0.30324919239383236,20260912
compute_rents,data,Cobb-Douglas fixed compute,A,6196.961113917261,land_rent,999.9994937787727,20260912
compute_rents,data,hard finite capacity,A,6196.961113917261,land_rent,999.9677261166686,20260912
compute_rents,a,Cobb-Douglas fixed compute,A,6583.180368016664,compute_rent,0.00024837031108072816,20260912
compute_rents,a,hard finite capacity,A,6583.180368016664,compute_rent,606.4818525838627,20260912
compute_rents,b,Cobb-Douglas fixed compute,A,6583.180368016664,ownership_transmission,1.2418521282192967e-07,20260912
compute_rents,b,hard finite capacity,A,6583.180368016664,ownership_transmission,0.3032501391684505,20260912
compute_rents,data,Cobb-Douglas fixed compute,A,6583.180368016664,land_rent,999.9995387408509,20260912
compute_rents,data,hard finite capacity,A,6583.180368016664,land_rent,999.9696195472675,20260912
compute_rents,a,Cobb-Douglas fixed compute,A,6993.470341537252,compute_rent,0.0002263103010929503,20260912
compute_rents,a,hard finite capacity,A,6993.470341537252,compute_rent,606.484715979944,20260912
compute_rents,b,Cobb-Douglas fixed compute,A,6993.470341537252,ownership_transmission,1.1315519810453664e-07,20260912
compute_rents,b,hard finite capacity,A,6993.470341537252,ownership_transmission,0.30325103039481777,20260912
compute_rents,data,Cobb-Douglas fixed compute,A,6993.470341537252,land_rent,999.9995797094408,20260912
compute_rents,data,hard finite capacity,A,6993.470341537252,land_rent,999.9714018948773,20260912
compute_rents,a,Cobb-Douglas fixed compute,A,7429.331217412176,compute_rent,0.00020620963978313367,20260912
compute_rents,a,hard finite capacity,A,7429.331217412176,compute_rent,606.4874113875096,20260912
compute_rents,b,Cobb-Douglas fixed compute,A,7429.331217412176,ownership_transmission,1.031048593766821e-07,20260912
compute_rents,b,hard finite capacity,A,7429.331217412176,ownership_transmission,0.30325186933218895,20260912
compute_rents,data,Cobb-Douglas fixed compute,A,7429.331217412176,land_rent,999.9996170392404,20260912
compute_rents,data,hard finite capacity,A,7429.331217412176,land_rent,999.9730796764679,20260912
compute_rents,a,Cobb-Douglas fixed compute,A,7892.356675939307,compute_rent,0.00018789429970324215,20260912
compute_rents,a,hard finite capacity,A,7892.356675939307,compute_rent,606.4899486620392,20260912
compute_rents,b,Cobb-Douglas fixed compute,A,7892.356675939307,ownership_transmission,9.394718263416696e-08,20260912
compute_rents,b,hard finite capacity,A,7892.356675939307,ownership_transmission,0.3032526590485634,20260912
compute_rents,data,Cobb-Douglas fixed compute,A,7892.356675939307,land_rent,999.9996510534434,20260912
compute_rents,data,hard finite capacity,A,7892.356675939307,land_rent,999.9746590266745,20260912
compute_rents,a,Cobb-Douglas fixed compute,A,8384.239721908736,compute_rent,0.0001712057103542808,20260912
compute_rents,a,hard finite capacity,A,8384.239721908736,compute_rent,606.4923370808148,20260912
compute_rents,b,Cobb-Douglas fixed compute,A,8384.239721908736,ownership_transmission,8.560288239487322e-08,20260912
compute_rents,b,hard finite capacity,A,8384.239721908736,ownership_transmission,0.30325340243191073,20260912
compute_rents,data,Cobb-Douglas fixed compute,A,8384.239721908736,land_rent,999.9996820465379,20260912
compute_rents,data,hard finite capacity,A,8384.239721908736,land_rent,999.9761457202283,20260912
compute_rents,a,Cobb-Douglas fixed compute,A,8906.778874900008,compute_rent,0.00015599938531508378,20260912
compute_rents,a,hard finite capacity,A,8906.778874900008,compute_rent,606.4945853768431,20260912
compute_rents,b,Cobb-Douglas fixed compute,A,8906.778874900008,ownership_transmission,7.799971525508464e-08,20260912
compute_rents,b,hard finite capacity,A,8906.778874900008,ownership_transmission,0.30325410220073706,20260912
compute_rents,data,Cobb-Douglas fixed compute,A,8906.778874900008,land_rent,999.9997102868558,20260912
compute_rents,data,hard finite capacity,A,8906.778874900008,land_rent,999.9775451930705,20260912
compute_rents,a,Cobb-Douglas fixed compute,A,9461.884745383299,compute_rent,0.00014214367130818966,20260912
compute_rents,a,hard finite capacity,A,9461.884745383299,compute_rent,606.4967017707869,20260912
compute_rents,b,Cobb-Douglas fixed compute,A,9461.884745383299,ownership_transmission,7.107185441572142e-08,20260912
compute_rents,b,hard finite capacity,A,9461.884745383299,ownership_transmission,0.303254760914031,20260912
compute_rents,data,Cobb-Douglas fixed compute,A,9461.884745383299,land_rent,999.9997360188961,20260912
compute_rents,data,hard finite capacity,A,9461.884745383299,land_rent,999.9788625622292,20260912
compute_rents,a,Cobb-Douglas fixed compute,A,10051.587020669394,compute_rent,0.00012951860837247153,20260912
compute_rents,a,hard finite capacity,A,10051.587020669394,compute_rent,606.4986940010218,20260912
compute_rents,b,Cobb-Douglas fixed compute,A,10051.587020669394,ownership_transmission,6.475931976309015e-08,20260912
compute_rents,b,hard finite capacity,A,10051.587020669394,ownership_transmission,0.3032553809806248,20260912
compute_rents,data,Cobb-Douglas fixed compute,A,10051.587020669394,land_rent,999.9997594654416,20260912
compute_rents,data,hard finite capacity,A,10051.587020669394,land_rent,999.9801026445288,20260912
compute_rents,a,Cobb-Douglas fixed compute,A,10678.041886251758,compute_rent,0.00011801489127412987,20260912
compute_rents,a,hard finite capacity,A,10678.041886251758,compute_rent,606.500569351932,20260912
compute_rents,b,Cobb-Douglas fixed compute,A,10678.041886251758,ownership_transmission,5.900745856975986e-08,20260912
compute_rents,b,hard finite capacity,A,10678.041886251758,ownership_transmission,0.3032559646680076,20260912
compute_rents,data,Cobb-Douglas fixed compute,A,10678.041886251758,land_rent,999.9997808294877,20260912
compute_rents,data,hard finite capacity,A,10678.041886251758,land_rent,999.9812699742022,20260912
compute_rents,a,Cobb-Douglas fixed compute,A,11343.539909676245,compute_rent,0.00010753292316415056,20260912
compute_rents,a,hard finite capacity,A,11343.539909676245,compute_rent,606.5023346805445,20260912
compute_rents,b,Cobb-Douglas fixed compute,A,11343.539909676245,ownership_transmission,5.3766472319454874e-08,20260912
compute_rents,b,hard finite capacity,A,11343.539909676245,ownership_transmission,0.30325651411061955,20260912
compute_rents,data,Cobb-Douglas fixed compute,A,11343.539909676245,land_rent,999.9998002959999,20260912
compute_rents,data,hard finite capacity,A,11343.539909676245,land_rent,999.9823688194697,20260912
compute_rents,a,Cobb-Douglas fixed compute,A,12050.514415764854,compute_rent,9.798195328899075e-05,20260912
compute_rents,a,hard finite capacity,A,12050.514415764854,compute_rent,606.5039964416013,20260912
compute_rents,b,Cobb-Douglas fixed compute,A,12050.514415764854,ownership_transmission,4.8990985559212796e-08,20260912
compute_rents,b,hard finite capacity,A,12050.514415764854,ownership_transmission,0.30325703131766035,20260912
compute_rents,data,Cobb-Douglas fixed compute,A,12050.514415764854,land_rent,999.9998180335153,20260912
compute_rents,data,hard finite capacity,A,12050.514415764854,land_rent,999.9834031981458,20260912
compute_rents,a,Cobb-Douglas fixed compute,A,12801.55038381675,compute_rent,8.927929128896383e-05,20260912
compute_rents,a,hard finite capacity,A,12801.55038381675,compute_rent,606.5055607111602,20260912
compute_rents,b,Cobb-Douglas fixed compute,A,12801.55038381675,ownership_transmission,4.463965304593272e-08,20260912
compute_rents,b,hard finite capacity,A,12801.55038381675,ownership_transmission,0.30325751818043867,20260912
compute_rents,data,Cobb-Douglas fixed compute,A,12801.55038381675,land_rent,999.9998341956019,20260912
compute_rents,data,hard finite capacity,A,12801.55038381675,land_rent,999.9843768923291,20260912
compute_rents,a,Cobb-Douglas fixed compute,A,13599.393899318216,compute_rent,8.134959128187998e-05,20260912
compute_rents,a,hard finite capacity,A,13599.393899318216,compute_rent,606.5070332088111,20260912
compute_rents,b,Cobb-Douglas fixed compute,A,13599.393899318216,ownership_transmission,4.067480178600006e-08,20260912
compute_rents,b,hard finite capacity,A,13599.393899318216,ownership_transmission,0.30325797647929004,20260912
compute_rents,data,Cobb-Douglas fixed compute,A,13599.393899318216,land_rent,999.9998489221877,20260912
compute_rents,data,hard finite capacity,A,13599.393899318216,land_rent,999.9852934622322,20260912
compute_rents,a,Cobb-Douglas fixed compute,A,14446.962194720752,compute_rent,7.412419953368258e-05,20260912
compute_rents,a,hard finite capacity,A,14446.962194720752,compute_rent,606.5084193185899,20260912
compute_rents,b,Cobb-Douglas fixed compute,A,14446.962194720752,ownership_transmission,3.7062104868782025e-08,20260912
compute_rents,b,hard finite capacity,A,14446.962194720752,ownership_transmission,0.3032584078900898,20260912
compute_rents,data,Cobb-Douglas fixed compute,A,14446.962194720752,land_rent,999.9998623407723,20260912
compute_rents,data,hard finite capacity,A,14446.962194720752,land_rent,999.986156259198,20260912
compute_rents,a,Cobb-Douglas fixed compute,A,15347.354316000381,compute_rent,6.75405600683457e-05,20260912
compute_rents,a,hard finite capacity,A,15347.354316000381,compute_rent,606.5097241086637,20260912
compute_rents,b,Cobb-Douglas fixed compute,A,15347.354316000381,ownership_transmission,3.377028427006298e-08,20260912
compute_rents,b,hard finite capacity,A,15347.354316000381,ownership_transmission,0.3032588139903821,20260912
compute_rents,data,Cobb-Douglas fixed compute,A,15347.354316000381,land_rent,999.9998745675313,20260912
compute_rents,data,hard finite capacity,A,15347.354316000381,land_rent,999.9869684379547,20260912
compute_rents,a,Cobb-Douglas fixed compute,A,16303.862453999334,compute_rent,6.154167307092378e-05,20260912
compute_rents,a,hard finite capacity,A,16303.862453999334,compute_rent,606.5109523498629,20260912
compute_rents,b,Cobb-Douglas fixed compute,A,16303.862453999334,ownership_transmission,3.0770840052312854e-08,20260912
compute_rents,b,hard finite capacity,A,16303.862453999334,ownership_transmission,0.3032591962651508,20260912
compute_rents,data,Cobb-Douglas fixed compute,A,16303.862453999334,land_rent,999.9998857083215,20260912
compute_rents,data,hard finite capacity,A,16303.862453999334,land_rent,999.9877329681501,20260912
compute_rents,a,Cobb-Douglas fixed compute,A,17319.98398198202,compute_rent,5.607560139471659e-05,20260912
compute_rents,a,hard finite capacity,A,17319.98398198202,compute_rent,606.5121085331244,20260912
compute_rents,b,Cobb-Douglas fixed compute,A,17319.98398198202,ownership_transmission,2.8037803617226453e-08,20260912
compute_rents,b,hard finite capacity,A,17319.98398198202,ownership_transmission,0.30325955611225014,20260912
compute_rents,data,Cobb-Douglas fixed compute,A,17319.98398198202,land_rent,999.9998958595974,20260912
compute_rents,data,hard finite capacity,A,17319.98398198202,land_rent,999.9884526452098,20260912
compute_rents,a,Cobb-Douglas fixed compute,A,18399.43424341931,compute_rent,5.1095020899989006e-05,20260912
compute_rents,a,hard finite capacity,A,18399.43424341931,compute_rent,606.5131968859132,20260912
compute_rents,b,Cobb-Douglas fixed compute,A,18399.43424341931,ownership_transmission,2.554751287421724e-08,20260912
compute_rents,b,hard finite capacity,A,18399.43424341931,ownership_transmission,0.30325989484751814,20260912
compute_rents,data,Cobb-Douglas fixed compute,A,18399.43424341931,land_rent,999.9999051092469,20260912
compute_rents,data,hard finite capacity,A,18399.43424341931,land_rent,999.9891301005589,20260912
compute_rents,a,Cobb-Douglas fixed compute,A,19546.160136758408,compute_rent,4.65568107311693e-05,20260912
compute_rents,a,hard finite capacity,A,19546.160136758408,compute_rent,606.5142213876788,20260912
compute_rents,b,Cobb-Douglas fixed compute,A,19546.160136758408,ownership_transmission,2.3278407378297404e-08,20260912
compute_rents,b,hard finite capacity,A,19546.160136758408,ownership_transmission,0.30326021370958867,20260912
compute_rents,data,Cobb-Douglas fixed compute,A,19546.160136758408,land_rent,999.9999135373515,20260912
compute_rents,data,hard finite capacity,A,19546.160136758408,land_rent,999.9897678112427,20260912
compute_rents,a,Cobb-Douglas fixed compute,A,20764.35454684953,compute_rent,4.2421679985229114e-05,20260912
compute_rents,a,hard finite capacity,A,20764.35454684953,compute_rent,606.5151857844062,20260912
compute_rents,b,Cobb-Douglas fixed compute,A,20764.35454684953,ownership_transmission,2.121084166367084e-08,20260912
compute_rents,b,hard finite capacity,A,20764.35454684953,ownership_transmission,0.3032605138644219,20260912
compute_rents,data,Cobb-Douglas fixed compute,A,20764.35454684953,land_rent,999.99992121688,20260912
compute_rents,data,hard finite capacity,A,20764.35454684953,land_rent,999.9903681089846,20260912
compute_rents,a,Cobb-Douglas fixed compute,A,22058.471675796685,compute_rent,3.8653827539015053e-05,20260912
compute_rents,a,hard finite capacity,A,22058.471675796685,compute_rent,606.5160936023125,20260912
compute_rents,b,Cobb-Douglas fixed compute,A,22058.471675796685,ownership_transmission,1.9326915156903266e-08,20260912
compute_rents,b,hard finite capacity,A,22058.471675796685,ownership_transmission,0.30326079640956854,20260912
compute_rents,data,Cobb-Douglas fixed compute,A,22058.471675796685,land_rent,999.9999282143203,20260912
compute_rents,data,hard finite capacity,A,22058.471675796685,land_rent,999.9909331887113,20260912
compute_rents,a,Cobb-Douglas fixed compute,A,23433.243329287612,compute_rent,3.5220632090387706e-05,20260912
compute_rents,a,hard finite capacity,A,23433.243329287612,compute_rent,606.51694816074,20260912
compute_rents,b,Cobb-Douglas fixed compute,A,23433.243329287612,ownership_transmission,1.7610317197080217e-08,20260912
compute_rents,b,hard finite capacity,A,23433.243329287612,ownership_transmission,0.3032610623781836,20260912
compute_rents,data,Cobb-Douglas fixed compute,A,23433.243329287612,land_rent,999.9999345902547,20260912
compute_rents,data,hard finite capacity,A,23433.243329287612,land_rent,999.9914651165786,20260912
compute_rents,a,Cobb-Douglas fixed compute,A,24893.69621795296,compute_rent,3.2092369729604724e-05,20260912
compute_rents,a,hard finite capacity,A,24893.69621795296,compute_rent,606.5177525842934,20260912
compute_rents,b,Cobb-Douglas fixed compute,A,24893.69621795296,ownership_transmission,1.6046185821156888e-08,20260912
compute_rents,b,hard finite capacity,A,24893.69621795296,ownership_transmission,0.30326131274280543,20260912
compute_rents,data,Cobb-Douglas fixed compute,A,24893.69621795296,land_rent,999.9999403998847,20260912
compute_rents,data,hard finite capacity,A,24893.69621795296,land_rent,999.9919658375258,20260912
compute_rents,a,Cobb-Douglas fixed compute,A,26445.170337014744,compute_rent,2.9241956595740137e-05,20260912
compute_rents,a,hard finite capacity,A,26445.170337014744,compute_rent,606.5185098142646,20260912
compute_rents,b,Cobb-Douglas fixed compute,A,26445.170337014744,ownership_transmission,1.4620979091884136e-08,20260912
compute_rents,b,hard finite capacity,A,26445.170337014744,ownership_transmission,0.303261548418912,20260912
compute_rents,data,Cobb-Douglas fixed compute,A,26445.170337014744,land_rent,999.9999456935092,20260912
compute_rents,data,hard finite capacity,A,26445.170337014744,land_rent,999.9924371823871,20260912
compute_rents,a,Cobb-Douglas fixed compute,A,28093.338491427643,compute_rent,2.664471439011064e-05,20260912
compute_rents,a,hard finite capacity,A,28093.338491427643,compute_rent,606.5192226193866,20260912
compute_rents,b,Cobb-Douglas fixed compute,A,28093.338491427643,ownership_transmission,1.33223578542861e-08,20260912
compute_rents,b,hard finite capacity,A,28093.338491427643,ownership_transmission,0.30326177026826895,20260912
compute_rents,data,Cobb-Douglas fixed compute,A,28093.338491427643,land_rent,999.999950516959,20260912
compute_rents,data,hard finite capacity,A,28093.338491427643,land_rent,999.9928808745866,20260912
compute_rents,a,Cobb-Douglas fixed compute,A,29844.227037904668,compute_rent,2.427815671657179e-05,20260912
compute_rents,a,hard finite capacity,A,29844.227037904668,compute_rent,606.5198936059578,20260912
compute_rents,b,Cobb-Douglas fixed compute,A,29844.227037904668,ownership_transmission,1.213907890561275e-08,20260912
compute_rents,b,hard finite capacity,A,29844.227037904668,ownership_transmission,0.30326197910208125,20260912
compute_rents,data,Cobb-Douglas fixed compute,A,29844.227037904668,land_rent,999.9999549119947,20260912
compute_rents,data,hard finite capacity,A,29844.227037904668,land_rent,999.993298536439,20260912
compute_rents,a,Cobb-Douglas fixed compute,A,31704.237919668394,compute_rent,2.2121794398861725e-05,20260912
compute_rents,a,hard finite capacity,A,31704.237919668394,compute_rent,606.5205252273713,20260912
compute_rents,b,Cobb-Douglas fixed compute,A,31704.237919668394,ownership_transmission,1.1060897653849398e-08,20260912
compute_rents,b,hard finite capacity,A,31704.237919668394,ownership_transmission,0.3032621756839601,20260912
compute_rents,data,Cobb-Douglas fixed compute,A,31704.237919668394,land_rent,999.9999589166675,20260912
compute_rents,data,hard finite capacity,A,31704.237919668394,land_rent,999.9936916950817,20260912
compute_rents,a,Cobb-Douglas fixed compute,A,33680.172074495465,compute_rent,2.0156958089469497e-05,20260912
compute_rents,a,hard finite capacity,A,33680.172074495465,compute_rent,606.5211197930857,20260912
compute_rents,b,Cobb-Douglas fixed compute,A,33680.172074495465,ownership_transmission,1.0078479422016082e-08,20260912
compute_rents,b,hard finite capacity,A,33680.172074495465,ownership_transmission,0.30326236073271473,20260912
compute_rents,data,Cobb-Douglas fixed compute,A,33680.172074495465,land_rent,999.9999625656493,20260912
compute_rents,data,hard finite capacity,A,33680.172074495465,land_rent,999.9940617880586,20260912
compute_rents,a,Cobb-Douglas fixed compute,A,35779.2543016435,compute_rent,1.8366636634211555e-05,20260912
compute_rents,a,hard finite capacity,A,35779.2543016435,compute_rent,606.5216794770693,20260912
compute_rents,b,Cobb-Douglas fixed compute,A,35779.2543016435,ownership_transmission,9.18331863034389e-09,20260912
compute_rents,b,hard finite capacity,A,35779.2543016435,ownership_transmission,0.30326253492498184,20260912
compute_rents,data,Cobb-Douglas fixed compute,A,35779.2543016435,land_rent,999.9999658905319,20260912
compute_rents,data,hard finite capacity,A,35779.2543016435,land_rent,999.9944101685767,20260912
compute_rents,a,Cobb-Douglas fixed compute,A,38009.15967858373,compute_rent,1.6735329793109673e-05,20260912
compute_rents,a,hard finite capacity,A,38009.15967858373,compute_rent,606.5222063257484,20260912
compute_rents,b,Cobb-Douglas fixed compute,A,38009.15967858373,ownership_transmission,8.367665156621018e-09,20260912
compute_rents,b,hard finite capacity,A,38009.15967858373,ownership_transmission,0.30326269889769947,20260912
compute_rents,data,Cobb-Douglas fixed compute,A,38009.15967858373,land_rent,999.9999689201018,20260912
compute_rents,data,hard finite capacity,A,38009.15967858373,land_rent,999.9947381104531,20260912
compute_rents,a,Cobb-Douglas fixed compute,A,40378.04162412949,compute_rent,1.5248914042457575e-05,20260912
compute_rents,a,hard finite capacity,A,40378.04162412949,compute_rent,606.5227022654909,20260912
compute_rents,b,Cobb-Douglas fixed compute,A,40378.04162412949,ownership_transmission,7.62445723714893e-09,20260912
compute_rents,b,hard finite capacity,A,40378.04162412949,ownership_transmission,0.30326285325043645,20260912
compute_rents,data,Cobb-Douglas fixed compute,A,40378.04162412949,land_rent,999.9999716805883,20260912
compute_rents,data,hard finite capacity,A,40378.04162412949,land_rent,999.9950468127736,20260912
compute_rents,a,Cobb-Douglas fixed compute,A,42894.561710570386,compute_rent,1.3894520296217744e-05,20260912
compute_rents,a,hard finite capacity,A,42894.561710570386,compute_rent,606.5231691096494,20260912
compute_rents,b,Cobb-Douglas fixed compute,A,42894.561710570386,ownership_transmission,6.9472603273767355e-09,20260912
compute_rents,b,hard finite capacity,A,42894.561710570386,ownership_transmission,0.30326299854758487,20260912
compute_rents,data,Cobb-Douglas fixed compute,A,42894.561710570386,land_rent,999.9999741958909,20260912
compute_rents,data,hard finite capacity,A,42894.561710570386,land_rent,999.9953374042764,20260912
compute_rents,a,Cobb-Douglas fixed compute,A,45567.92133381725,compute_rent,1.2660422488085116e-05,20260912
compute_rents,a,hard finite capacity,A,45567.92133381725,compute_rent,606.5236085651916,20260912
compute_rents,b,Cobb-Douglas fixed compute,A,45567.92133381725,ownership_transmission,6.3302113928798376e-09,20260912
compute_rents,b,hard finite capacity,A,45567.92133381725,ownership_transmission,0.30326313532042437,20260912
compute_rents,data,Cobb-Douglas fixed compute,A,45567.92133381725,land_rent,999.9999764877869,20260912
compute_rents,data,hard finite capacity,A,45567.92133381725,land_rent,999.9956109474791,20260912
compute_rents,a,Cobb-Douglas fixed compute,A,48407.895357356385,compute_rent,1.153593604958375e-05,20260912
compute_rents,a,hard finite capacity,A,48407.895357356385,compute_rent,606.5240222389409,20260912
compute_rents,b,Cobb-Douglas fixed compute,A,48407.895357356385,ownership_transmission,5.767968148364139e-09,20260912
compute_rents,b,hard finite capacity,A,48407.895357356385,ownership_transmission,0.303263264069064,20260912
compute_rents,data,Cobb-Douglas fixed compute,A,48407.895357356385,land_rent,999.9999785761188,20260912
compute_rents,data,hard finite capacity,A,48407.895357356385,land_rent,999.9958684425645,20260912
compute_rents,a,Cobb-Douglas fixed compute,A,51424.867853028845,compute_rent,1.0511325405240395e-05,20260912
compute_rents,a,hard finite capacity,A,51424.867853028845,compute_rent,606.5244116434529,20260912
compute_rents,b,Cobb-Douglas fixed compute,A,51424.867853028845,ownership_transmission,5.255662805216164e-09,20260912
compute_rents,b,hard finite capacity,A,51424.867853028845,ownership_transmission,0.30326338526427216,20260912
compute_rents,data,Cobb-Douglas fixed compute,A,51424.867853028845,land_rent,999.9999804789671,20260912
compute_rents,data,hard finite capacity,A,51424.867853028845,land_rent,999.9961108310366,20260912
compute_rents,a,Cobb-Douglas fixed compute,A,54629.87006931703,compute_rent,9.577719683947036e-06,20260912
compute_rents,a,hard finite capacity,A,54629.87006931703,compute_rent,606.524778202545,20260912
compute_rents,b,Cobb-Douglas fixed compute,A,54629.87006931703,ownership_transmission,4.788859927153897e-09,20260912
compute_rents,b,hard finite capacity,A,54629.87006931703,ownership_transmission,0.30326349934919716,20260912
compute_rents,data,Cobb-Douglas fixed compute,A,54629.87006931703,land_rent,999.9999822128063,20260912
compute_rents,data,hard finite capacity,A,54629.87006931703,land_rent,999.9963389991639,20260912
compute_rents,a,Cobb-Douglas fixed compute,A,58034.620765966414,compute_rent,8.727035916758237e-06,20260912
compute_rents,a,hard finite capacity,A,58034.620765966414,compute_rent,606.5251232565026,20260912
compute_rents,b,Cobb-Douglas fixed compute,A,58034.620765966414,ownership_transmission,4.363518029100193e-09,20260912
compute_rents,b,hard finite capacity,A,58034.620765966414,ownership_transmission,0.3032636067409883,20260912
compute_rents,data,Cobb-Douglas fixed compute,A,58034.620765966414,land_rent,999.9999837926475,20260912
compute_rents,data,hard finite capacity,A,58034.620765966414,land_rent,999.9965537812195,20260912
compute_rents,a,Cobb-Douglas fixed compute,A,61651.56906242018,compute_rent,7.951909056185885e-06,20260912
compute_rents,a,hard finite capacity,A,61651.56906242018,compute_rent,606.5254480669798,20260912
compute_rents,b,Cobb-Douglas fixed compute,A,61651.56906242018,ownership_transmission,3.975954586809168e-09,20260912
compute_rents,b,hard finite capacity,A,61651.56906242018,ownership_transmission,0.3032637078323208,20260912
compute_rents,data,Cobb-Douglas fixed compute,A,61651.56906242018,land_rent,999.9999852321689,20260912
compute_rents,data,hard finite capacity,A,61651.56906242018,land_rent,999.996755962532,20260912
compute_rents,a,Cobb-Douglas fixed compute,A,65493.939956739734,compute_rent,7.245628211111996e-06,20260912
compute_rents,a,hard finite capacity,A,65493.939956739734,compute_rent,606.5257538216127,20260912
compute_rents,b,Cobb-Douglas fixed compute,A,65493.939956739734,ownership_transmission,3.622814154305189e-09,20260912
compute_rents,b,hard finite capacity,A,65493.939956739734,ownership_transmission,0.30326380299283223,20260912
compute_rents,data,Cobb-Douglas fixed compute,A,65493.939956739734,land_rent,999.9999865438333,20260912
compute_rents,data,hard finite capacity,A,65493.939956739734,land_rent,999.9969462823564,20260912
compute_rents,a,Cobb-Douglas fixed compute,A,69575.78268144476,compute_rent,6.602078545254778e-06,20260912
compute_rents,a,hard finite capacity,A,69575.78268144476,compute_rent,606.5260416383616,20260912
compute_rents,b,Cobb-Douglas fixed compute,A,69575.78268144476,ownership_transmission,3.3010393131014418e-09,20260912
compute_rents,b,hard finite capacity,A,69575.78268144476,ownership_transmission,0.30326389257047376,20260912
compute_rents,data,Cobb-Douglas fixed compute,A,69575.78268144476,land_rent,999.999987738997,20260912
compute_rents,data,hard finite capacity,A,69575.78268144476,land_rent,999.9971254365773,20260912
compute_rents,a,Cobb-Douglas fixed compute,A,73912.0220730816,compute_rent,6.015688336156575e-06,20260912
compute_rents,a,hard finite capacity,A,73912.0220730816,compute_rent,606.5263125695986,20260912
compute_rents,b,Cobb-Douglas fixed compute,A,73912.0220730816,ownership_transmission,3.0078442016819005e-09,20260912
compute_rents,b,hard finite capacity,A,73912.0220730816,ownership_transmission,0.30326397689278267,20260912
compute_rents,data,Cobb-Douglas fixed compute,A,73912.0220730816,land_rent,999.9999888280074,20260912
compute_rents,data,hard finite capacity,A,73912.0220730816,land_rent,999.9972940802539,20260912
compute_rents,a,Cobb-Douglas fixed compute,A,78518.5131433474,compute_rent,5.481380736341075e-06,20260912
compute_rents,a,hard finite capacity,A,78518.5131433474,compute_rent,606.526567605956,20260912
compute_rents,b,Cobb-Douglas fixed compute,A,78518.5131433474,ownership_transmission,2.740690396069963e-09,20260912
compute_rents,b,hard finite capacity,A,78518.5131433474,ownership_transmission,0.30326405626807984,20260912
compute_rents,data,Cobb-Douglas fixed compute,A,78518.5131433474,land_rent,999.999989820293,20260912
compute_rents,data,hard finite capacity,A,78518.5131433474,land_rent,999.9974528300143,20260912
compute_rents,a,Cobb-Douglas fixed compute,A,83412.09905130356,compute_rent,4.994529818997758e-06,20260912
compute_rents,a,hard finite capacity,A,83412.09905130356,compute_rent,606.5268076799475,20260912
compute_rents,b,Cobb-Douglas fixed compute,A,83412.09905130356,ownership_transmission,2.4972649326623982e-09,20260912
compute_rents,b,hard finite capacity,A,83412.09905130356,ownership_transmission,0.30326413098659744,20260912
compute_rents,data,Cobb-Douglas fixed compute,A,83412.09905130356,land_rent,999.9999907244446,20260912
compute_rents,data,hard finite capacity,A,83412.09905130356,land_rent,999.9976022663105,20260912
compute_rents,a,Cobb-Douglas fixed compute,A,88610.67268864818,compute_rent,4.5509205276459706e-06,20260912
compute_rents,a,hard finite capacity,A,88610.67268864818,compute_rent,606.5270336693793,20260912
compute_rents,b,Cobb-Douglas fixed compute,A,88610.67268864818,ownership_transmission,2.2754602830545145e-09,20260912
compute_rents,b,hard finite capacity,A,88610.67268864818,ownership_transmission,0.3032642013215401,20260912
compute_rents,data,Cobb-Douglas fixed compute,A,88610.67268864818,land_rent,999.9999915482905,20260912
compute_rents,data,hard finite capacity,A,88610.67268864818,land_rent,999.9977429355412,20260912
compute_rents,a,Cobb-Douglas fixed compute,A,94133.24210322737,compute_rent,4.146712183030972e-06,20260912
compute_rents,a,hard finite capacity,A,94133.24210322737,compute_rent,606.5272464005584,20260912
compute_rents,b,Cobb-Douglas fixed compute,A,94133.24210322737,ownership_transmission,2.073356107482478e-09,20260912
compute_rents,b,hard finite capacity,A,94133.24210322737,ownership_transmission,0.30326426753008395,20260912
compute_rents,data,Cobb-Douglas fixed compute,A,94133.24210322737,land_rent,999.9999922989631,20260912
compute_rents,data,hard finite capacity,A,94133.24210322737,land_rent,999.9978753520485,20260912
compute_rents,a,Cobb-Douglas fixed compute,A,100000.0,compute_rent,3.7784052313020656e-06,20260912
compute_rents,a,hard finite capacity,A,100000.0,compute_rent,606.5274466513141,20260912
compute_rents,b,Cobb-Douglas fixed compute,A,100000.0,ownership_transmission,1.88920262890764e-09,20260912
compute_rents,b,hard finite capacity,A,100000.0,ownership_transmission,0.3032643298543167,20260912
compute_rents,data,Cobb-Douglas fixed compute,A,100000.0,land_rent,999.9999929829617,20260912
compute_rents,data,hard finite capacity,A,100000.0,land_rent,999.998,20260912
cash_in_kind,a,cash equivalent,g,0.5,welfare_loss_per_capita,0.0,20260912
cash_in_kind,a,in-kind floor,g,0.5,welfare_loss_per_capita,0.0,20260912
cash_in_kind,b,cash equivalent,g,0.5,minimum_basic_consumption,2.0,20260912
cash_in_kind,b,in-kind floor,g,0.5,minimum_basic_consumption,2.0,20260912
cash_in_kind,a,cash equivalent,g,0.5454545454545454,welfare_loss_per_capita,0.0,20260912
cash_in_kind,a,in-kind floor,g,0.5454545454545454,welfare_loss_per_capita,0.0,20260912
cash_in_kind,b,cash equivalent,g,0.5454545454545454,minimum_basic_consumption,2.0,20260912
cash_in_kind,b,in-kind floor,g,0.5454545454545454,minimum_basic_consumption,2.0,20260912
cash_in_kind,a,cash equivalent,g,0.5909090909090909,welfare_loss_per_capita,0.0,20260912
cash_in_kind,a,in-kind floor,g,0.5909090909090909,welfare_loss_per_capita,0.0,20260912
cash_in_kind,b,cash equivalent,g,0.5909090909090909,minimum_basic_consumption,2.0,20260912
cash_in_kind,b,in-kind floor,g,0.5909090909090909,minimum_basic_consumption,2.0,20260912
cash_in_kind,a,cash equivalent,g,0.6363636363636364,welfare_loss_per_capita,0.0,20260912
cash_in_kind,a,in-kind floor,g,0.6363636363636364,welfare_loss_per_capita,0.0,20260912
cash_in_kind,b,cash equivalent,g,0.6363636363636364,minimum_basic_consumption,2.0,20260912
cash_in_kind,b,in-kind floor,g,0.6363636363636364,minimum_basic_consumption,2.0,20260912
cash_in_kind,a,cash equivalent,g,0.6818181818181819,welfare_loss_per_capita,0.0,20260912
cash_in_kind,a,in-kind floor,g,0.6818181818181819,welfare_loss_per_capita,0.0,20260912
cash_in_kind,b,cash equivalent,g,0.6818181818181819,minimum_basic_consumption,2.0,20260912
cash_in_kind,b,in-kind floor,g,0.6818181818181819,minimum_basic_consumption,2.0,20260912
cash_in_kind,a,cash equivalent,g,0.7272727272727273,welfare_loss_per_capita,0.0,20260912
cash_in_kind,a,in-kind floor,g,0.7272727272727273,welfare_loss_per_capita,0.0,20260912
cash_in_kind,b,cash equivalent,g,0.7272727272727273,minimum_basic_consumption,2.0,20260912
cash_in_kind,b,in-kind floor,g,0.7272727272727273,minimum_basic_consumption,2.0,20260912
cash_in_kind,a,cash equivalent,g,0.7727272727272727,welfare_loss_per_capita,0.0,20260912
cash_in_kind,a,in-kind floor,g,0.7727272727272727,welfare_loss_per_capita,0.0,20260912
cash_in_kind,b,cash equivalent,g,0.7727272727272727,minimum_basic_consumption,2.0,20260912
cash_in_kind,b,in-kind floor,g,0.7727272727272727,minimum_basic_consumption,2.0,20260912
cash_in_kind,a,cash equivalent,g,0.8181818181818181,welfare_loss_per_capita,0.0,20260912
cash_in_kind,a,in-kind floor,g,0.8181818181818181,welfare_loss_per_capita,0.0,20260912
cash_in_kind,b,cash equivalent,g,0.8181818181818181,minimum_basic_consumption,2.0,20260912
cash_in_kind,b,in-kind floor,g,0.8181818181818181,minimum_basic_consumption,2.0,20260912
cash_in_kind,a,cash equivalent,g,0.8636363636363636,welfare_loss_per_capita,0.0,20260912
cash_in_kind,a,in-kind floor,g,0.8636363636363636,welfare_loss_per_capita,0.0,20260912
cash_in_kind,b,cash equivalent,g,0.8636363636363636,minimum_basic_consumption,2.0,20260912
cash_in_kind,b,in-kind floor,g,0.8636363636363636,minimum_basic_consumption,2.0,20260912
cash_in_kind,a,cash equivalent,g,0.9090909090909092,welfare_loss_per_capita,0.0,20260912
cash_in_kind,a,in-kind floor,g,0.9090909090909092,welfare_loss_per_capita,0.0,20260912
cash_in_kind,b,cash equivalent,g,0.9090909090909092,minimum_basic_consumption,2.0,20260912
cash_in_kind,b,in-kind floor,g,0.9090909090909092,minimum_basic_consumption,2.0,20260912
cash_in_kind,a,cash equivalent,g,0.9545454545454546,welfare_loss_per_capita,0.0,20260912
cash_in_kind,a,in-kind floor,g,0.9545454545454546,welfare_loss_per_capita,0.0,20260912
cash_in_kind,b,cash equivalent,g,0.9545454545454546,minimum_basic_consumption,2.0,20260912
cash_in_kind,b,in-kind floor,g,0.9545454545454546,minimum_basic_consumption,2.0,20260912
cash_in_kind,a,cash equivalent,g,1.0,welfare_loss_per_capita,0.0,20260912
cash_in_kind,a,in-kind floor,g,1.0,welfare_loss_per_capita,0.0,20260912
cash_in_kind,b,cash equivalent,g,1.0,minimum_basic_consumption,2.0,20260912
cash_in_kind,b,in-kind floor,g,1.0,minimum_basic_consumption,2.0,20260912
cash_in_kind,a,cash equivalent,g,1.0454545454545454,welfare_loss_per_capita,0.0,20260912
cash_in_kind,a,in-kind floor,g,1.0454545454545454,welfare_loss_per_capita,0.0,20260912
cash_in_kind,b,cash equivalent,g,1.0454545454545454,minimum_basic_consumption,2.0,20260912
cash_in_kind,b,in-kind floor,g,1.0454545454545454,minimum_basic_consumption,2.0,20260912
cash_in_kind,a,cash equivalent,g,1.0909090909090908,welfare_loss_per_capita,0.0,20260912
cash_in_kind,a,in-kind floor,g,1.0909090909090908,welfare_loss_per_capita,0.0,20260912
cash_in_kind,b,cash equivalent,g,1.0909090909090908,minimum_basic_consumption,2.0,20260912
cash_in_kind,b,in-kind floor,g,1.0909090909090908,minimum_basic_consumption,2.0,20260912
cash_in_kind,a,cash equivalent,g,1.1363636363636362,welfare_loss_per_capita,0.0,20260912
cash_in_kind,a,in-kind floor,g,1.1363636363636362,welfare_loss_per_capita,0.0,20260912
cash_in_kind,b,cash equivalent,g,1.1363636363636362,minimum_basic_consumption,2.0,20260912
cash_in_kind,b,in-kind floor,g,1.1363636363636362,minimum_basic_consumption,2.0,20260912
cash_in_kind,a,cash equivalent,g,1.1818181818181819,welfare_loss_per_capita,0.0,20260912
cash_in_kind,a,in-kind floor,g,1.1818181818181819,welfare_loss_per_capita,0.0,20260912
cash_in_kind,b,cash equivalent,g,1.1818181818181819,minimum_basic_consumption,2.0,20260912
cash_in_kind,b,in-kind floor,g,1.1818181818181819,minimum_basic_consumption,2.0,20260912
cash_in_kind,a,cash equivalent,g,1.2272727272727273,welfare_loss_per_capita,0.0,20260912
cash_in_kind,a,in-kind floor,g,1.2272727272727273,welfare_loss_per_capita,0.0,20260912
cash_in_kind,b,cash equivalent,g,1.2272727272727273,minimum_basic_consumption,2.0,20260912
cash_in_kind,b,in-kind floor,g,1.2272727272727273,minimum_basic_consumption,2.0,20260912
cash_in_kind,a,cash equivalent,g,1.2727272727272727,welfare_loss_per_capita,0.0,20260912
cash_in_kind,a,in-kind floor,g,1.2727272727272727,welfare_loss_per_capita,0.0,20260912
cash_in_kind,b,cash equivalent,g,1.2727272727272727,minimum_basic_consumption,2.0,20260912
cash_in_kind,b,in-kind floor,g,1.2727272727272727,minimum_basic_consumption,2.0,20260912
cash_in_kind,a,cash equivalent,g,1.3181818181818183,welfare_loss_per_capita,0.0,20260912
cash_in_kind,a,in-kind floor,g,1.3181818181818183,welfare_loss_per_capita,0.0,20260912
cash_in_kind,b,cash equivalent,g,1.3181818181818183,minimum_basic_consumption,2.0,20260912
cash_in_kind,b,in-kind floor,g,1.3181818181818183,minimum_basic_consumption,2.0,20260912
cash_in_kind,a,cash equivalent,g,1.3636363636363638,welfare_loss_per_capita,0.0,20260912
cash_in_kind,a,in-kind floor,g,1.3636363636363638,welfare_loss_per_capita,0.0,20260912
cash_in_kind,b,cash equivalent,g,1.3636363636363638,minimum_basic_consumption,2.0,20260912
cash_in_kind,b,in-kind floor,g,1.3636363636363638,minimum_basic_consumption,2.0,20260912
cash_in_kind,a,cash equivalent,g,1.4090909090909092,welfare_loss_per_capita,0.0,20260912
cash_in_kind,a,in-kind floor,g,1.4090909090909092,welfare_loss_per_capita,0.0,20260912
cash_in_kind,b,cash equivalent,g,1.4090909090909092,minimum_basic_consumption,2.0,20260912
cash_in_kind,b,in-kind floor,g,1.4090909090909092,minimum_basic_consumption,2.0,20260912
cash_in_kind,a,cash equivalent,g,1.4545454545454546,welfare_loss_per_capita,0.0,20260912
cash_in_kind,a,in-kind floor,g,1.4545454545454546,welfare_loss_per_capita,0.0,20260912
cash_in_kind,b,cash equivalent,g,1.4545454545454546,minimum_basic_consumption,2.0,20260912
cash_in_kind,b,in-kind floor,g,1.4545454545454546,minimum_basic_consumption,2.0,20260912
cash_in_kind,a,cash equivalent,g,1.5,welfare_loss_per_capita,0.0,20260912
cash_in_kind,a,in-kind floor,g,1.5,welfare_loss_per_capita,0.0,20260912
cash_in_kind,b,cash equivalent,g,1.5,minimum_basic_consumption,2.0,20260912
cash_in_kind,b,in-kind floor,g,1.5,minimum_basic_consumption,2.0,20260912
cash_in_kind,a,cash equivalent,g,1.5454545454545454,welfare_loss_per_capita,0.0,20260912
cash_in_kind,a,in-kind floor,g,1.5454545454545454,welfare_loss_per_capita,0.0,20260912
cash_in_kind,b,cash equivalent,g,1.5454545454545454,minimum_basic_consumption,2.0,20260912
cash_in_kind,b,in-kind floor,g,1.5454545454545454,minimum_basic_consumption,2.0,20260912
cash_in_kind,a,cash equivalent,g,1.5909090909090908,welfare_loss_per_capita,0.0,20260912
cash_in_kind,a,in-kind floor,g,1.5909090909090908,welfare_loss_per_capita,0.0,20260912
cash_in_kind,b,cash equivalent,g,1.5909090909090908,minimum_basic_consumption,2.0,20260912
cash_in_kind,b,in-kind floor,g,1.5909090909090908,minimum_basic_consumption,2.0,20260912
cash_in_kind,a,cash equivalent,g,1.6363636363636365,welfare_loss_per_capita,0.0,20260912
cash_in_kind,a,in-kind floor,g,1.6363636363636365,welfare_loss_per_capita,0.0,20260912
cash_in_kind,b,cash equivalent,g,1.6363636363636365,minimum_basic_consumption,2.0,20260912
cash_in_kind,b,in-kind floor,g,1.6363636363636365,minimum_basic_consumption,2.0,20260912
cash_in_kind,a,cash equivalent,g,1.6818181818181819,welfare_loss_per_capita,0.0,20260912
cash_in_kind,a,in-kind floor,g,1.6818181818181819,welfare_loss_per_capita,0.0,20260912
cash_in_kind,b,cash equivalent,g,1.6818181818181819,minimum_basic_consumption,2.0,20260912
cash_in_kind,b,in-kind floor,g,1.6818181818181819,minimum_basic_consumption,2.0,20260912
cash_in_kind,a,cash equivalent,g,1.7272727272727273,welfare_loss_per_capita,0.0,20260912
cash_in_kind,a,in-kind floor,g,1.7272727272727273,welfare_loss_per_capita,0.0,20260912
cash_in_kind,b,cash equivalent,g,1.7272727272727273,minimum_basic_consumption,2.0,20260912
cash_in_kind,b,in-kind floor,g,1.7272727272727273,minimum_basic_consumption,2.0,20260912
cash_in_kind,a,cash equivalent,g,1.7727272727272727,welfare_loss_per_capita,0.0,20260912
cash_in_kind,a,in-kind floor,g,1.7727272727272727,welfare_loss_per_capita,0.0,20260912
cash_in_kind,b,cash equivalent,g,1.7727272727272727,minimum_basic_consumption,2.0,20260912
cash_in_kind,b,in-kind floor,g,1.7727272727272727,minimum_basic_consumption,2.0,20260912
cash_in_kind,a,cash equivalent,g,1.8181818181818181,welfare_loss_per_capita,0.0,20260912
cash_in_kind,a,in-kind floor,g,1.8181818181818181,welfare_loss_per_capita,0.0,20260912
cash_in_kind,b,cash equivalent,g,1.8181818181818181,minimum_basic_consumption,2.0,20260912
cash_in_kind,b,in-kind floor,g,1.8181818181818181,minimum_basic_consumption,2.0,20260912
cash_in_kind,a,cash equivalent,g,1.8636363636363638,welfare_loss_per_capita,0.0,20260912
cash_in_kind,a,in-kind floor,g,1.8636363636363638,welfare_loss_per_capita,0.0,20260912
cash_in_kind,b,cash equivalent,g,1.8636363636363638,minimum_basic_consumption,2.0,20260912
cash_in_kind,b,in-kind floor,g,1.8636363636363638,minimum_basic_consumption,2.0,20260912
cash_in_kind,a,cash equivalent,g,1.9090909090909092,welfare_loss_per_capita,0.0,20260912
cash_in_kind,a,in-kind floor,g,1.9090909090909092,welfare_loss_per_capita,0.0,20260912
cash_in_kind,b,cash equivalent,g,1.9090909090909092,minimum_basic_consumption,2.0,20260912
cash_in_kind,b,in-kind floor,g,1.9090909090909092,minimum_basic_consumption,2.0,20260912
cash_in_kind,a,cash equivalent,g,1.9545454545454546,welfare_loss_per_capita,0.0,20260912
cash_in_kind,a,in-kind floor,g,1.9545454545454546,welfare_loss_per_capita,0.0,20260912
cash_in_kind,b,cash equivalent,g,1.9545454545454546,minimum_basic_consumption,2.0,20260912
cash_in_kind,b,in-kind floor,g,1.9545454545454546,minimum_basic_consumption,2.0,20260912
cash_in_kind,a,cash equivalent,g,2.0,welfare_loss_per_capita,0.0,20260912
cash_in_kind,a,in-kind floor,g,2.0,welfare_loss_per_capita,0.0,20260912
cash_in_kind,b,cash equivalent,g,2.0,minimum_basic_consumption,2.0,20260912
cash_in_kind,b,in-kind floor,g,2.0,minimum_basic_consumption,2.0,20260912
cash_in_kind,a,cash equivalent,g,2.0454545454545454,welfare_loss_per_capita,0.0,20260912
cash_in_kind,a,in-kind floor,g,2.0454545454545454,welfare_loss_per_capita,7.690715903736489e-07,20260912
cash_in_kind,b,cash equivalent,g,2.0454545454545454,minimum_basic_consumption,2.0,20260912
cash_in_kind,b,in-kind floor,g,2.0454545454545454,minimum_basic_consumption,2.0454545454545454,20260912
cash_in_kind,a,cash equivalent,g,2.090909090909091,welfare_loss_per_capita,0.0,20260912
cash_in_kind,a,in-kind floor,g,2.090909090909091,welfare_loss_per_capita,3.2898120844713218e-06,20260912
cash_in_kind,b,cash equivalent,g,2.090909090909091,minimum_basic_consumption,2.0,20260912
cash_in_kind,b,in-kind floor,g,2.090909090909091,minimum_basic_consumption,2.090909090909091,20260912
cash_in_kind,a,cash equivalent,g,2.1363636363636367,welfare_loss_per_capita,0.0,20260912
cash_in_kind,a,in-kind floor,g,2.1363636363636367,welfare_loss_per_capita,9.57852553814309e-06,20260912
cash_in_kind,b,cash equivalent,g,2.1363636363636367,minimum_basic_consumption,2.0,20260912
cash_in_kind,b,in-kind floor,g,2.1363636363636367,minimum_basic_consumption,2.1363636363636367,20260912
cash_in_kind,a,cash equivalent,g,2.1818181818181817,welfare_loss_per_capita,0.0,20260912
cash_in_kind,a,in-kind floor,g,2.1818181818181817,welfare_loss_per_capita,2.0128639924992697e-05,20260912
cash_in_kind,b,cash equivalent,g,2.1818181818181817,minimum_basic_consumption,2.0,20260912
cash_in_kind,b,in-kind floor,g,2.1818181818181817,minimum_basic_consumption,2.1818181818181817,20260912
cash_in_kind,a,cash equivalent,g,2.2272727272727275,welfare_loss_per_capita,0.0,20260912
cash_in_kind,a,in-kind floor,g,2.2272727272727275,welfare_loss_per_capita,3.486911928624003e-05,20260912
cash_in_kind,b,cash equivalent,g,2.2272727272727275,minimum_basic_consumption,2.0,20260912
cash_in_kind,b,in-kind floor,g,2.2272727272727275,minimum_basic_consumption,2.2272727272727275,20260912
cash_in_kind,a,cash equivalent,g,2.2727272727272725,welfare_loss_per_capita,0.0,20260912
cash_in_kind,a,in-kind floor,g,2.2727272727272725,welfare_loss_per_capita,5.4787668048300376e-05,20260912
cash_in_kind,b,cash equivalent,g,2.2727272727272725,minimum_basic_consumption,2.0,20260912
cash_in_kind,b,in-kind floor,g,2.2727272727272725,minimum_basic_consumption,2.2727272727272725,20260912
cash_in_kind,a,cash equivalent,g,2.3181818181818183,welfare_loss_per_capita,0.0,20260912
cash_in_kind,a,in-kind floor,g,2.3181818181818183,welfare_loss_per_capita,8.179400345240317e-05,20260912
cash_in_kind,b,cash equivalent,g,2.3181818181818183,minimum_basic_consumption,2.0,20260912
cash_in_kind,b,in-kind floor,g,2.3181818181818183,minimum_basic_consumption,2.3181818181818183,20260912
cash_in_kind,a,cash equivalent,g,2.3636363636363638,welfare_loss_per_capita,0.0,20260912
cash_in_kind,a,in-kind floor,g,2.3636363636363638,welfare_loss_per_capita,0.00011780592841468973,20260912
cash_in_kind,b,cash equivalent,g,2.3636363636363638,minimum_basic_consumption,2.0,20260912
cash_in_kind,b,in-kind floor,g,2.3636363636363638,minimum_basic_consumption,2.3636363636363638,20260912
cash_in_kind,a,cash equivalent,g,2.409090909090909,welfare_loss_per_capita,0.0,20260912
cash_in_kind,a,in-kind floor,g,2.409090909090909,welfare_loss_per_capita,0.00016565484543719133,20260912
cash_in_kind,b,cash equivalent,g,2.409090909090909,minimum_basic_consumption,2.0,20260912
cash_in_kind,b,in-kind floor,g,2.409090909090909,minimum_basic_consumption,2.409090909090909,20260912
cash_in_kind,a,cash equivalent,g,2.4545454545454546,welfare_loss_per_capita,0.0,20260912
cash_in_kind,a,in-kind floor,g,2.4545454545454546,welfare_loss_per_capita,0.0002266511711649688,20260912
cash_in_kind,b,cash equivalent,g,2.4545454545454546,minimum_basic_consumption,2.0,20260912
cash_in_kind,b,in-kind floor,g,2.4545454545454546,minimum_basic_consumption,2.4545454545454546,20260912
cash_in_kind,a,cash equivalent,g,2.5,welfare_loss_per_capita,0.0,20260912
cash_in_kind,a,in-kind floor,g,2.5,welfare_loss_per_capita,0.0003026870373560815,20260912
cash_in_kind,b,cash equivalent,g,2.5,minimum_basic_consumption,2.0,20260912
cash_in_kind,b,in-kind floor,g,2.5,minimum_basic_consumption,2.5,20260912
cash_in_kind,a,cash equivalent,g,2.5454545454545454,welfare_loss_per_capita,0.0,20260912
cash_in_kind,a,in-kind floor,g,2.5454545454545454,welfare_loss_per_capita,0.0003984175398604988,20260912
cash_in_kind,b,cash equivalent,g,2.5454545454545454,minimum_basic_consumption,2.0,20260912
cash_in_kind,b,in-kind floor,g,2.5454545454545454,minimum_basic_consumption,2.5454545454545454,20260912
cash_in_kind,a,cash equivalent,g,2.590909090909091,welfare_loss_per_capita,0.0,20260912
cash_in_kind,a,in-kind floor,g,2.590909090909091,welfare_loss_per_capita,0.0005180717886567514,20260912
cash_in_kind,b,cash equivalent,g,2.590909090909091,minimum_basic_consumption,2.0,20260912
cash_in_kind,b,in-kind floor,g,2.590909090909091,minimum_basic_consumption,2.590909090909091,20260912
cash_in_kind,a,cash equivalent,g,2.6363636363636362,welfare_loss_per_capita,0.0,20260912
cash_in_kind,a,in-kind floor,g,2.6363636363636362,welfare_loss_per_capita,0.0006648243107746969,20260912
cash_in_kind,b,cash equivalent,g,2.6363636363636362,minimum_basic_consumption,2.0,20260912
cash_in_kind,b,in-kind floor,g,2.6363636363636362,minimum_basic_consumption,2.6363636363636362,20260912
cash_in_kind,a,cash equivalent,g,2.6818181818181817,welfare_loss_per_capita,0.0,20260912
cash_in_kind,a,in-kind floor,g,2.6818181818181817,welfare_loss_per_capita,0.0008421861025790962,20260912
cash_in_kind,b,cash equivalent,g,2.6818181818181817,minimum_basic_consumption,2.0,20260912
cash_in_kind,b,in-kind floor,g,2.6818181818181817,minimum_basic_consumption,2.6818181818181817,20260912
cash_in_kind,a,cash equivalent,g,2.7272727272727275,welfare_loss_per_capita,0.0,20260912
cash_in_kind,a,in-kind floor,g,2.7272727272727275,welfare_loss_per_capita,0.0010576969971411879,20260912
cash_in_kind,b,cash equivalent,g,2.7272727272727275,minimum_basic_consumption,2.0,20260912
cash_in_kind,b,in-kind floor,g,2.7272727272727275,minimum_basic_consumption,2.7272727272727275,20260912
cash_in_kind,a,cash equivalent,g,2.772727272727273,welfare_loss_per_capita,0.0,20260912
cash_in_kind,a,in-kind floor,g,2.772727272727273,welfare_loss_per_capita,0.0013162189347425434,20260912
cash_in_kind,b,cash equivalent,g,2.772727272727273,minimum_basic_consumption,2.0,20260912
cash_in_kind,b,in-kind floor,g,2.772727272727273,minimum_basic_consumption,2.772727272727273,20260912
cash_in_kind,a,cash equivalent,g,2.8181818181818183,welfare_loss_per_capita,0.0,20260912
cash_in_kind,a,in-kind floor,g,2.8181818181818183,welfare_loss_per_capita,0.0016237530449653992,20260912
cash_in_kind,b,cash equivalent,g,2.8181818181818183,minimum_basic_consumption,2.0,20260912
cash_in_kind,b,in-kind floor,g,2.8181818181818183,minimum_basic_consumption,2.8181818181818183,20260912
cash_in_kind,a,cash equivalent,g,2.8636363636363638,welfare_loss_per_capita,0.0,20260912
cash_in_kind,a,in-kind floor,g,2.8636363636363638,welfare_loss_per_capita,0.0019867833751709557,20260912
cash_in_kind,b,cash equivalent,g,2.8636363636363638,minimum_basic_consumption,2.0,20260912
cash_in_kind,b,in-kind floor,g,2.8636363636363638,minimum_basic_consumption,2.8636363636363638,20260912
cash_in_kind,a,cash equivalent,g,2.909090909090909,welfare_loss_per_capita,0.0,20260912
cash_in_kind,a,in-kind floor,g,2.909090909090909,welfare_loss_per_capita,0.0024107141467693133,20260912
cash_in_kind,b,cash equivalent,g,2.909090909090909,minimum_basic_consumption,2.0,20260912
cash_in_kind,b,in-kind floor,g,2.909090909090909,minimum_basic_consumption,2.909090909090909,20260912
cash_in_kind,a,cash equivalent,g,2.9545454545454546,welfare_loss_per_capita,0.0,20260912
cash_in_kind,a,in-kind floor,g,2.9545454545454546,welfare_loss_per_capita,0.0029012471847089955,20260912
cash_in_kind,b,cash equivalent,g,2.9545454545454546,minimum_basic_consumption,2.0,20260912
cash_in_kind,b,in-kind floor,g,2.9545454545454546,minimum_basic_consumption,2.9545454545454546,20260912
cash_in_kind,a,cash equivalent,g,3.0,welfare_loss_per_capita,0.0,20260912
cash_in_kind,a,in-kind floor,g,3.0,welfare_loss_per_capita,0.0034661740553005413,20260912
cash_in_kind,b,cash equivalent,g,3.0,minimum_basic_consumption,2.0,20260912
cash_in_kind,b,in-kind floor,g,3.0,minimum_basic_consumption,3.0,20260912
cash_in_kind,a,cash equivalent,g,3.0454545454545454,welfare_loss_per_capita,0.0,20260912
cash_in_kind,a,in-kind floor,g,3.0454545454545454,welfare_loss_per_capita,0.004111030029466459,20260912
cash_in_kind,b,cash equivalent,g,3.0454545454545454,minimum_basic_consumption,2.0,20260912
cash_in_kind,b,in-kind floor,g,3.0454545454545454,minimum_basic_consumption,3.0454545454545454,20260912
cash_in_kind,a,cash equivalent,g,3.090909090909091,welfare_loss_per_capita,0.0,20260912
cash_in_kind,a,in-kind floor,g,3.090909090909091,welfare_loss_per_capita,0.0048400595222031885,20260912
cash_in_kind,b,cash equivalent,g,3.090909090909091,minimum_basic_consumption,2.0,20260912
cash_in_kind,b,in-kind floor,g,3.090909090909091,minimum_basic_consumption,3.090909090909091,20260912
cash_in_kind,a,cash equivalent,g,3.1363636363636362,welfare_loss_per_capita,0.0,20260912
cash_in_kind,a,in-kind floor,g,3.1363636363636362,welfare_loss_per_capita,0.005658197659546862,20260912
cash_in_kind,b,cash equivalent,g,3.1363636363636362,minimum_basic_consumption,2.0,20260912
cash_in_kind,b,in-kind floor,g,3.1363636363636362,minimum_basic_consumption,3.1363636363636362,20260912
cash_in_kind,a,cash equivalent,g,3.181818181818182,welfare_loss_per_capita,0.0,20260912
cash_in_kind,a,in-kind floor,g,3.181818181818182,welfare_loss_per_capita,0.006570115579862993,20260912
cash_in_kind,b,cash equivalent,g,3.181818181818182,minimum_basic_consumption,2.0,20260912
cash_in_kind,b,in-kind floor,g,3.181818181818182,minimum_basic_consumption,3.181818181818182,20260912
cash_in_kind,a,cash equivalent,g,3.2272727272727275,welfare_loss_per_capita,0.0,20260912
cash_in_kind,a,in-kind floor,g,3.2272727272727275,welfare_loss_per_capita,0.0075787183785732985,20260912
cash_in_kind,b,cash equivalent,g,3.2272727272727275,minimum_basic_consumption,2.0,20260912
cash_in_kind,b,in-kind floor,g,3.2272727272727275,minimum_basic_consumption,3.2272727272727275,20260912
cash_in_kind,a,cash equivalent,g,3.272727272727273,welfare_loss_per_capita,0.0,20260912
cash_in_kind,a,in-kind floor,g,3.272727272727273,welfare_loss_per_capita,0.008687778678253462,20260912
cash_in_kind,b,cash equivalent,g,3.272727272727273,minimum_basic_consumption,2.0,20260912
cash_in_kind,b,in-kind floor,g,3.272727272727273,minimum_basic_consumption,3.272727272727273,20260912
cash_in_kind,a,cash equivalent,g,3.3181818181818183,welfare_loss_per_capita,0.0,20260912
cash_in_kind,a,in-kind floor,g,3.3181818181818183,welfare_loss_per_capita,0.009902081588660171,20260912
cash_in_kind,b,cash equivalent,g,3.3181818181818183,minimum_basic_consumption,2.0,20260912
cash_in_kind,b,in-kind floor,g,3.3181818181818183,minimum_basic_consumption,3.3181818181818183,20260912
cash_in_kind,a,cash equivalent,g,3.3636363636363638,welfare_loss_per_capita,0.0,20260912
cash_in_kind,a,in-kind floor,g,3.3636363636363638,welfare_loss_per_capita,0.011226184324114047,20260912
cash_in_kind,b,cash equivalent,g,3.3636363636363638,minimum_basic_consumption,2.0,20260912
cash_in_kind,b,in-kind floor,g,3.3636363636363638,minimum_basic_consumption,3.3636363636363638,20260912
cash_in_kind,a,cash equivalent,g,3.409090909090909,welfare_loss_per_capita,0.0,20260912
cash_in_kind,a,in-kind floor,g,3.409090909090909,welfare_loss_per_capita,0.012663728192929902,20260912
cash_in_kind,b,cash equivalent,g,3.409090909090909,minimum_basic_consumption,2.0,20260912
cash_in_kind,b,in-kind floor,g,3.409090909090909,minimum_basic_consumption,3.409090909090909,20260912
cash_in_kind,a,cash equivalent,g,3.4545454545454546,welfare_loss_per_capita,0.0,20260912
cash_in_kind,a,in-kind floor,g,3.4545454545454546,welfare_loss_per_capita,0.014220225813733486,20260912
cash_in_kind,b,cash equivalent,g,3.4545454545454546,minimum_basic_consumption,2.0,20260912
cash_in_kind,b,in-kind floor,g,3.4545454545454546,minimum_basic_consumption,3.4545454545454546,20260912
cash_in_kind,a,cash equivalent,g,3.5,welfare_loss_per_capita,0.0,20260912
cash_in_kind,a,in-kind floor,g,3.5,welfare_loss_per_capita,0.015900329753349405,20260912
cash_in_kind,b,cash equivalent,g,3.5,minimum_basic_consumption,2.0,20260912
cash_in_kind,b,in-kind floor,g,3.5,minimum_basic_consumption,3.5,20260912
cash_in_kind,a,cash equivalent,g,3.5454545454545454,welfare_loss_per_capita,0.0,20260912
cash_in_kind,a,in-kind floor,g,3.5454545454545454,welfare_loss_per_capita,0.017708893688194047,20260912
cash_in_kind,b,cash equivalent,g,3.5454545454545454,minimum_basic_consumption,2.0,20260912
cash_in_kind,b,in-kind floor,g,3.5454545454545454,minimum_basic_consumption,3.5454545454545454,20260912
cash_in_kind,a,cash equivalent,g,3.590909090909091,welfare_loss_per_capita,0.0,20260912
cash_in_kind,a,in-kind floor,g,3.590909090909091,welfare_loss_per_capita,0.019653275988978428,20260912
cash_in_kind,b,cash equivalent,g,3.590909090909091,minimum_basic_consumption,2.0,20260912
cash_in_kind,b,in-kind floor,g,3.590909090909091,minimum_basic_consumption,3.590909090909091,20260912
cash_in_kind,a,cash equivalent,g,3.6363636363636362,welfare_loss_per_capita,0.0,20260912
cash_in_kind,a,in-kind floor,g,3.6363636363636362,welfare_loss_per_capita,0.021738242562673874,20260912
cash_in_kind,b,cash equivalent,g,3.6363636363636362,minimum_basic_consumption,2.0,20260912
cash_in_kind,b,in-kind floor,g,3.6363636363636362,minimum_basic_consumption,3.6363636363636362,20260912
cash_in_kind,a,cash equivalent,g,3.681818181818182,welfare_loss_per_capita,0.0,20260912
cash_in_kind,a,in-kind floor,g,3.681818181818182,welfare_loss_per_capita,0.023968359123211307,20260912
cash_in_kind,b,cash equivalent,g,3.681818181818182,minimum_basic_consumption,2.0,20260912
cash_in_kind,b,in-kind floor,g,3.681818181818182,minimum_basic_consumption,3.681818181818182,20260912
cash_in_kind,a,cash equivalent,g,3.7272727272727275,welfare_loss_per_capita,0.0,20260912
cash_in_kind,a,in-kind floor,g,3.7272727272727275,welfare_loss_per_capita,0.026347230902488677,20260912
cash_in_kind,b,cash equivalent,g,3.7272727272727275,minimum_basic_consumption,2.0,20260912
cash_in_kind,b,in-kind floor,g,3.7272727272727275,minimum_basic_consumption,3.7272727272727275,20260912
cash_in_kind,a,cash equivalent,g,3.772727272727273,welfare_loss_per_capita,0.0,20260912
cash_in_kind,a,in-kind floor,g,3.772727272727273,welfare_loss_per_capita,0.02887839354750365,20260912
cash_in_kind,b,cash equivalent,g,3.772727272727273,minimum_basic_consumption,2.0,20260912
cash_in_kind,b,in-kind floor,g,3.772727272727273,minimum_basic_consumption,3.772727272727273,20260912
cash_in_kind,a,cash equivalent,g,3.8181818181818183,welfare_loss_per_capita,0.0,20260912
cash_in_kind,a,in-kind floor,g,3.8181818181818183,welfare_loss_per_capita,0.031566111444313885,20260912
cash_in_kind,b,cash equivalent,g,3.8181818181818183,minimum_basic_consumption,2.0,20260912
cash_in_kind,b,in-kind floor,g,3.8181818181818183,minimum_basic_consumption,3.8181818181818183,20260912
cash_in_kind,a,cash equivalent,g,3.8636363636363638,welfare_loss_per_capita,0.0,20260912
cash_in_kind,a,in-kind floor,g,3.8636363636363638,welfare_loss_per_capita,0.03441353489897698,20260912
cash_in_kind,b,cash equivalent,g,3.8636363636363638,minimum_basic_consumption,2.0,20260912
cash_in_kind,b,in-kind floor,g,3.8636363636363638,minimum_basic_consumption,3.8636363636363638,20260912
cash_in_kind,a,cash equivalent,g,3.909090909090909,welfare_loss_per_capita,0.0,20260912
cash_in_kind,a,in-kind floor,g,3.909090909090909,welfare_loss_per_capita,0.03742347059703705,20260912
cash_in_kind,b,cash equivalent,g,3.909090909090909,minimum_basic_consumption,2.0,20260912
cash_in_kind,b,in-kind floor,g,3.909090909090909,minimum_basic_consumption,3.909090909090909,20260912
cash_in_kind,a,cash equivalent,g,3.9545454545454546,welfare_loss_per_capita,0.0,20260912
cash_in_kind,a,in-kind floor,g,3.9545454545454546,welfare_loss_per_capita,0.04059988657105603,20260912
cash_in_kind,b,cash equivalent,g,3.9545454545454546,minimum_basic_consumption,2.0,20260912
cash_in_kind,b,in-kind floor,g,3.9545454545454546,minimum_basic_consumption,3.9545454545454546,20260912
cash_in_kind,a,cash equivalent,g,4.0,welfare_loss_per_capita,0.0,20260912
cash_in_kind,a,in-kind floor,g,4.0,welfare_loss_per_capita,0.0439477160831276,20260912
cash_in_kind,b,cash equivalent,g,4.0,minimum_basic_consumption,2.0,20260912
cash_in_kind,b,in-kind floor,g,4.0,minimum_basic_consumption,4.0,20260912
cash_in_kind,a,cash equivalent,g,4.045454545454545,welfare_loss_per_capita,0.0,20260912
cash_in_kind,a,in-kind floor,g,4.045454545454545,welfare_loss_per_capita,0.04747064045688064,20260912
cash_in_kind,b,cash equivalent,g,4.045454545454545,minimum_basic_consumption,2.0,20260912
cash_in_kind,b,in-kind floor,g,4.045454545454545,minimum_basic_consumption,4.045454545454545,20260912
cash_in_kind,a,cash equivalent,g,4.090909090909091,welfare_loss_per_capita,0.0,20260912
cash_in_kind,a,in-kind floor,g,4.090909090909091,welfare_loss_per_capita,0.0511718050478201,20260912
cash_in_kind,b,cash equivalent,g,4.090909090909091,minimum_basic_consumption,2.0,20260912
cash_in_kind,b,in-kind floor,g,4.090909090909091,minimum_basic_consumption,4.090909090909091,20260912
cash_in_kind,a,cash equivalent,g,4.136363636363637,welfare_loss_per_capita,0.0,20260912
cash_in_kind,a,in-kind floor,g,4.136363636363637,welfare_loss_per_capita,0.05505371888881601,20260912
cash_in_kind,b,cash equivalent,g,4.136363636363637,minimum_basic_consumption,2.0,20260912
cash_in_kind,b,in-kind floor,g,4.136363636363637,minimum_basic_consumption,4.136363636363637,20260912
cash_in_kind,a,cash equivalent,g,4.181818181818182,welfare_loss_per_capita,0.0,20260912
cash_in_kind,a,in-kind floor,g,4.181818181818182,welfare_loss_per_capita,0.05911900946826067,20260912
cash_in_kind,b,cash equivalent,g,4.181818181818182,minimum_basic_consumption,2.0,20260912
cash_in_kind,b,in-kind floor,g,4.181818181818182,minimum_basic_consumption,4.181818181818182,20260912
cash_in_kind,a,cash equivalent,g,4.2272727272727275,welfare_loss_per_capita,0.0,20260912
cash_in_kind,a,in-kind floor,g,4.2272727272727275,welfare_loss_per_capita,0.06336998239067147,20260912
cash_in_kind,b,cash equivalent,g,4.2272727272727275,minimum_basic_consumption,2.0,20260912
cash_in_kind,b,in-kind floor,g,4.2272727272727275,minimum_basic_consumption,4.2272727272727275,20260912
cash_in_kind,a,cash equivalent,g,4.272727272727273,welfare_loss_per_capita,0.0,20260912
cash_in_kind,a,in-kind floor,g,4.272727272727273,welfare_loss_per_capita,0.0678099674693313,20260912
cash_in_kind,b,cash equivalent,g,4.272727272727273,minimum_basic_consumption,2.0,20260912
cash_in_kind,b,in-kind floor,g,4.272727272727273,minimum_basic_consumption,4.272727272727273,20260912
cash_in_kind,a,cash equivalent,g,4.318181818181818,welfare_loss_per_capita,0.0,20260912
cash_in_kind,a,in-kind floor,g,4.318181818181818,welfare_loss_per_capita,0.07244302381271038,20260912
cash_in_kind,b,cash equivalent,g,4.318181818181818,minimum_basic_consumption,2.0,20260912
cash_in_kind,b,in-kind floor,g,4.318181818181818,minimum_basic_consumption,4.318181818181818,20260912
cash_in_kind,a,cash equivalent,g,4.363636363636363,welfare_loss_per_capita,0.0,20260912
cash_in_kind,a,in-kind floor,g,4.363636363636363,welfare_loss_per_capita,0.07727160410332984,20260912
cash_in_kind,b,cash equivalent,g,4.363636363636363,minimum_basic_consumption,2.0,20260912
cash_in_kind,b,in-kind floor,g,4.363636363636363,minimum_basic_consumption,4.363636363636363,20260912
cash_in_kind,a,cash equivalent,g,4.409090909090909,welfare_loss_per_capita,0.0,20260912
cash_in_kind,a,in-kind floor,g,4.409090909090909,welfare_loss_per_capita,0.08229849520069722,20260912
cash_in_kind,b,cash equivalent,g,4.409090909090909,minimum_basic_consumption,2.0,20260912
cash_in_kind,b,in-kind floor,g,4.409090909090909,minimum_basic_consumption,4.409090909090909,20260912
cash_in_kind,a,cash equivalent,g,4.454545454545455,welfare_loss_per_capita,0.0,20260912
cash_in_kind,a,in-kind floor,g,4.454545454545455,welfare_loss_per_capita,0.08752760227654514,20260912
cash_in_kind,b,cash equivalent,g,4.454545454545455,minimum_basic_consumption,2.0,20260912
cash_in_kind,b,in-kind floor,g,4.454545454545455,minimum_basic_consumption,4.454545454545455,20260912
cash_in_kind,a,cash equivalent,g,4.5,welfare_loss_per_capita,0.0,20260912
cash_in_kind,a,in-kind floor,g,4.5,welfare_loss_per_capita,0.09296212445127076,20260912
cash_in_kind,b,cash equivalent,g,4.5,minimum_basic_consumption,2.0,20260912
cash_in_kind,b,in-kind floor,g,4.5,minimum_basic_consumption,4.5,20260912
cash_in_kind,a,cash equivalent,g,4.545454545454546,welfare_loss_per_capita,0.0,20260912
cash_in_kind,a,in-kind floor,g,4.545454545454546,welfare_loss_per_capita,0.09860431859869107,20260912
cash_in_kind,b,cash equivalent,g,4.545454545454546,minimum_basic_consumption,2.0,20260912
cash_in_kind,b,in-kind floor,g,4.545454545454546,minimum_basic_consumption,4.545454545454546,20260912
cash_in_kind,a,cash equivalent,g,4.590909090909091,welfare_loss_per_capita,0.0,20260912
cash_in_kind,a,in-kind floor,g,4.590909090909091,welfare_loss_per_capita,0.10445717515082653,20260912
cash_in_kind,b,cash equivalent,g,4.590909090909091,minimum_basic_consumption,2.0,20260912
cash_in_kind,b,in-kind floor,g,4.590909090909091,minimum_basic_consumption,4.590909090909091,20260912
cash_in_kind,a,cash equivalent,g,4.636363636363637,welfare_loss_per_capita,0.0,20260912
cash_in_kind,a,in-kind floor,g,4.636363636363637,welfare_loss_per_capita,0.11052374142037365,20260912
cash_in_kind,b,cash equivalent,g,4.636363636363637,minimum_basic_consumption,2.0,20260912
cash_in_kind,b,in-kind floor,g,4.636363636363637,minimum_basic_consumption,4.636363636363637,20260912
cash_in_kind,a,cash equivalent,g,4.681818181818182,welfare_loss_per_capita,0.0,20260912
cash_in_kind,a,in-kind floor,g,4.681818181818182,welfare_loss_per_capita,0.11680729066759805,20260912
cash_in_kind,b,cash equivalent,g,4.681818181818182,minimum_basic_consumption,2.0,20260912
cash_in_kind,b,in-kind floor,g,4.681818181818182,minimum_basic_consumption,4.681818181818182,20260912
cash_in_kind,a,cash equivalent,g,4.7272727272727275,welfare_loss_per_capita,0.0,20260912
cash_in_kind,a,in-kind floor,g,4.7272727272727275,welfare_loss_per_capita,0.12331126357570554,20260912
cash_in_kind,b,cash equivalent,g,4.7272727272727275,minimum_basic_consumption,2.0,20260912
cash_in_kind,b,in-kind floor,g,4.7272727272727275,minimum_basic_consumption,4.7272727272727275,20260912
cash_in_kind,a,cash equivalent,g,4.7727272727272725,welfare_loss_per_capita,0.0,20260912
cash_in_kind,a,in-kind floor,g,4.7727272727272725,welfare_loss_per_capita,0.13003963249339745,20260912
cash_in_kind,b,cash equivalent,g,4.7727272727272725,minimum_basic_consumption,2.0,20260912
cash_in_kind,b,in-kind floor,g,4.7727272727272725,minimum_basic_consumption,4.7727272727272725,20260912
cash_in_kind,a,cash equivalent,g,4.818181818181818,welfare_loss_per_capita,0.0,20260912
cash_in_kind,a,in-kind floor,g,4.818181818181818,welfare_loss_per_capita,0.13699650527662635,20260912
cash_in_kind,b,cash equivalent,g,4.818181818181818,minimum_basic_consumption,2.0,20260912
cash_in_kind,b,in-kind floor,g,4.818181818181818,minimum_basic_consumption,4.818181818181818,20260912
cash_in_kind,a,cash equivalent,g,4.863636363636363,welfare_loss_per_capita,0.0,20260912
cash_in_kind,a,in-kind floor,g,4.863636363636363,welfare_loss_per_capita,0.1441860033743604,20260912
cash_in_kind,b,cash equivalent,g,4.863636363636363,minimum_basic_consumption,2.0,20260912
cash_in_kind,b,in-kind floor,g,4.863636363636363,minimum_basic_consumption,4.863636363636363,20260912
cash_in_kind,a,cash equivalent,g,4.909090909090909,welfare_loss_per_capita,0.0,20260912
cash_in_kind,a,in-kind floor,g,4.909090909090909,welfare_loss_per_capita,0.15161204168281658,20260912
cash_in_kind,b,cash equivalent,g,4.909090909090909,minimum_basic_consumption,2.0,20260912
cash_in_kind,b,in-kind floor,g,4.909090909090909,minimum_basic_consumption,4.909090909090909,20260912
cash_in_kind,a,cash equivalent,g,4.954545454545455,welfare_loss_per_capita,0.0,20260912
cash_in_kind,a,in-kind floor,g,4.954545454545455,welfare_loss_per_capita,0.15927912320398685,20260912
cash_in_kind,b,cash equivalent,g,4.954545454545455,minimum_basic_consumption,2.0,20260912
cash_in_kind,b,in-kind floor,g,4.954545454545455,minimum_basic_consumption,4.954545454545455,20260912
cash_in_kind,a,cash equivalent,g,5.0,welfare_loss_per_capita,0.0,20260912
cash_in_kind,a,in-kind floor,g,5.0,welfare_loss_per_capita,0.16719221987829275,20260912
cash_in_kind,b,cash equivalent,g,5.0,minimum_basic_consumption,2.0,20260912
cash_in_kind,b,in-kind floor,g,5.0,minimum_basic_consumption,5.0,20260912
market_points,c,private market,rank_correlation_parameter,-0.95,planner_welfare_gap_per_capita,0.17191513216573562,20260912
market_points,c,equal points,rank_correlation_parameter,-0.95,planner_welfare_gap_per_capita,0.3638322641349679,20260912
market_points,d,private market,rank_correlation_parameter,-0.95,scarce_access_gini,0.22749531010121485,20260912
market_points,d,equal points,rank_correlation_parameter,-0.95,scarce_access_gini,0.0,20260912
market_points,c,private market,rank_correlation_parameter,-0.9262499999999999,planner_welfare_gap_per_capita,0.18004522770437575,20260912
market_points,c,equal points,rank_correlation_parameter,-0.9262499999999999,planner_welfare_gap_per_capita,0.3638322641349679,20260912
market_points,d,private market,rank_correlation_parameter,-0.9262499999999999,scarce_access_gini,0.2335010293050221,20260912
market_points,d,equal points,rank_correlation_parameter,-0.9262499999999999,scarce_access_gini,0.0,20260912
market_points,c,private market,rank_correlation_parameter,-0.9025,planner_welfare_gap_per_capita,0.18852225638404568,20260912
market_points,c,equal points,rank_correlation_parameter,-0.9025,planner_welfare_gap_per_capita,0.3638322641349679,20260912
market_points,d,private market,rank_correlation_parameter,-0.9025,scarce_access_gini,0.23919689768249597,20260912
market_points,d,equal points,rank_correlation_parameter,-0.9025,scarce_access_gini,0.0,20260912
market_points,c,private market,rank_correlation_parameter,-0.8787499999999999,planner_welfare_gap_per_capita,0.19716454633691569,20260912
market_points,c,equal points,rank_correlation_parameter,-0.8787499999999999,planner_welfare_gap_per_capita,0.3638322641349679,20260912
market_points,d,private market,rank_correlation_parameter,-0.8787499999999999,scarce_access_gini,0.24466853112609172,20260912
market_points,d,equal points,rank_correlation_parameter,-0.8787499999999999,scarce_access_gini,0.0,20260912
market_points,c,private market,rank_correlation_parameter,-0.855,planner_welfare_gap_per_capita,0.20586632292898935,20260912
market_points,c,equal points,rank_correlation_parameter,-0.855,planner_welfare_gap_per_capita,0.3638322641349679,20260912
market_points,d,private market,rank_correlation_parameter,-0.855,scarce_access_gini,0.249978326556398,20260912
market_points,d,equal points,rank_correlation_parameter,-0.855,scarce_access_gini,0.0,20260912
market_points,c,private market,rank_correlation_parameter,-0.8312499999999999,planner_welfare_gap_per_capita,0.21455930366655787,20260912
market_points,c,equal points,rank_correlation_parameter,-0.8312499999999999,planner_welfare_gap_per_capita,0.3638322641349679,20260912
market_points,d,private market,rank_correlation_parameter,-0.8312499999999999,scarce_access_gini,0.25515413211100024,20260912
market_points,d,equal points,rank_correlation_parameter,-0.8312499999999999,scarce_access_gini,0.0,20260912
market_points,c,private market,rank_correlation_parameter,-0.8074999999999999,planner_welfare_gap_per_capita,0.2231969413133594,20260912
market_points,c,equal points,rank_correlation_parameter,-0.8074999999999999,planner_welfare_gap_per_capita,0.3638322641349679,20260912
market_points,d,private market,rank_correlation_parameter,-0.8074999999999999,scarce_access_gini,0.2602417219010849,20260912
market_points,d,equal points,rank_correlation_parameter,-0.8074999999999999,scarce_access_gini,0.0,20260912
market_points,c,private market,rank_correlation_parameter,-0.78375,planner_welfare_gap_per_capita,0.23174661397536153,20260912
market_points,c,equal points,rank_correlation_parameter,-0.78375,planner_welfare_gap_per_capita,0.3638322641349679,20260912
market_points,d,private market,rank_correlation_parameter,-0.78375,scarce_access_gini,0.2652332542240552,20260912
market_points,d,equal points,rank_correlation_parameter,-0.78375,scarce_access_gini,0.0,20260912
market_points,c,private market,rank_correlation_parameter,-0.76,planner_welfare_gap_per_capita,0.24018523973243075,20260912
market_points,c,equal points,rank_correlation_parameter,-0.76,planner_welfare_gap_per_capita,0.3638322641349679,20260912
market_points,d,private market,rank_correlation_parameter,-0.76,scarce_access_gini,0.27014809657814676,20260912
market_points,d,equal points,rank_correlation_parameter,-0.76,scarce_access_gini,0.0,20260912
market_points,c,private market,rank_correlation_parameter,-0.73625,planner_welfare_gap_per_capita,0.24849658569551358,20260912
market_points,c,equal points,rank_correlation_parameter,-0.73625,planner_welfare_gap_per_capita,0.3638322641349679,20260912
market_points,d,private market,rank_correlation_parameter,-0.73625,scarce_access_gini,0.2749577758403347,20260912
market_points,d,equal points,rank_correlation_parameter,-0.73625,scarce_access_gini,0.0,20260912
market_points,c,private market,rank_correlation_parameter,-0.7124999999999999,planner_welfare_gap_per_capita,0.25666950421283447,20260912
market_points,c,equal points,rank_correlation_parameter,-0.7124999999999999,planner_welfare_gap_per_capita,0.3638322641349679,20260912
market_points,d,private market,rank_correlation_parameter,-0.7124999999999999,scarce_access_gini,0.2796559636156469,20260912
market_points,d,equal points,rank_correlation_parameter,-0.7124999999999999,scarce_access_gini,0.0,20260912
market_points,c,private market,rank_correlation_parameter,-0.68875,planner_welfare_gap_per_capita,0.26469671697001207,20260912
market_points,c,equal points,rank_correlation_parameter,-0.68875,planner_welfare_gap_per_capita,0.3638322641349679,20260912
market_points,d,private market,rank_correlation_parameter,-0.68875,scarce_access_gini,0.28425645533075816,20260912
market_points,d,equal points,rank_correlation_parameter,-0.68875,scarce_access_gini,0.0,20260912
market_points,c,private market,rank_correlation_parameter,-0.6649999999999999,planner_welfare_gap_per_capita,0.27257394314576516,20260912
market_points,c,equal points,rank_correlation_parameter,-0.6649999999999999,planner_welfare_gap_per_capita,0.3638322641349679,20260912
market_points,d,private market,rank_correlation_parameter,-0.6649999999999999,scarce_access_gini,0.2887305713557932,20260912
market_points,d,equal points,rank_correlation_parameter,-0.6649999999999999,scarce_access_gini,0.0,20260912
market_points,c,private market,rank_correlation_parameter,-0.6412499999999999,planner_welfare_gap_per_capita,0.2802992544764729,20260912
market_points,c,equal points,rank_correlation_parameter,-0.6412499999999999,planner_welfare_gap_per_capita,0.3638322641349679,20260912
market_points,d,private market,rank_correlation_parameter,-0.6412499999999999,scarce_access_gini,0.29306136906786023,20260912
market_points,d,equal points,rank_correlation_parameter,-0.6412499999999999,scarce_access_gini,0.0,20260912
market_points,c,private market,rank_correlation_parameter,-0.6174999999999999,planner_welfare_gap_per_capita,0.287872586103213,20260912
market_points,c,equal points,rank_correlation_parameter,-0.6174999999999999,planner_welfare_gap_per_capita,0.3638322641349679,20260912
market_points,d,private market,rank_correlation_parameter,-0.6174999999999999,scarce_access_gini,0.29724990569502713,20260912
market_points,d,equal points,rank_correlation_parameter,-0.6174999999999999,scarce_access_gini,0.0,20260912
market_points,c,private market,rank_correlation_parameter,-0.59375,planner_welfare_gap_per_capita,0.2952953579890193,20260912
market_points,c,equal points,rank_correlation_parameter,-0.59375,planner_welfare_gap_per_capita,0.3638322641349679,20260912
market_points,d,private market,rank_correlation_parameter,-0.59375,scarce_access_gini,0.3012940573227688,20260912
market_points,d,equal points,rank_correlation_parameter,-0.59375,scarce_access_gini,0.0,20260912
market_points,c,private market,rank_correlation_parameter,-0.57,planner_welfare_gap_per_capita,0.3025701770287982,20260912
market_points,c,equal points,rank_correlation_parameter,-0.57,planner_welfare_gap_per_capita,0.3638322641349679,20260912
market_points,d,private market,rank_correlation_parameter,-0.57,scarce_access_gini,0.30518080195296227,20260912
market_points,d,equal points,rank_correlation_parameter,-0.57,scarce_access_gini,0.0,20260912
market_points,c,private market,rank_correlation_parameter,-0.5462499999999999,planner_welfare_gap_per_capita,0.3097005994418695,20260912
market_points,c,equal points,rank_correlation_parameter,-0.5462499999999999,planner_welfare_gap_per_capita,0.3638322641349679,20260912
market_points,d,private market,rank_correlation_parameter,-0.5462499999999999,scarce_access_gini,0.3089162999406227,20260912
market_points,d,equal points,rank_correlation_parameter,-0.5462499999999999,scarce_access_gini,0.0,20260912
market_points,c,private market,rank_correlation_parameter,-0.5225,planner_welfare_gap_per_capita,0.31669093910096546,20260912
market_points,c,equal points,rank_correlation_parameter,-0.5225,planner_welfare_gap_per_capita,0.3638322641349679,20260912
market_points,d,private market,rank_correlation_parameter,-0.5225,scarce_access_gini,0.3125048950413956,20260912
market_points,d,equal points,rank_correlation_parameter,-0.5225,scarce_access_gini,0.0,20260912
market_points,c,private market,rank_correlation_parameter,-0.49874999999999997,planner_welfare_gap_per_capita,0.3235461114619875,20260912
market_points,c,equal points,rank_correlation_parameter,-0.49874999999999997,planner_welfare_gap_per_capita,0.3638322641349679,20260912
market_points,d,private market,rank_correlation_parameter,-0.49874999999999997,scarce_access_gini,0.31595567022763293,20260912
market_points,d,equal points,rank_correlation_parameter,-0.49874999999999997,scarce_access_gini,0.0,20260912
market_points,c,private market,rank_correlation_parameter,-0.475,planner_welfare_gap_per_capita,0.3302715054872721,20260912
market_points,c,equal points,rank_correlation_parameter,-0.475,planner_welfare_gap_per_capita,0.3638322641349679,20260912
market_points,d,private market,rank_correlation_parameter,-0.475,scarce_access_gini,0.3192757114242529,20260912
market_points,d,equal points,rank_correlation_parameter,-0.475,scarce_access_gini,0.0,20260912
market_points,c,private market,rank_correlation_parameter,-0.45124999999999993,planner_welfare_gap_per_capita,0.33687287785831516,20260912
market_points,c,equal points,rank_correlation_parameter,-0.45124999999999993,planner_welfare_gap_per_capita,0.3638322641349679,20260912
market_points,d,private market,rank_correlation_parameter,-0.45124999999999993,scarce_access_gini,0.322453894664502,20260912
market_points,d,equal points,rank_correlation_parameter,-0.45124999999999993,scarce_access_gini,0.0,20260912
market_points,c,private market,rank_correlation_parameter,-0.4275,planner_welfare_gap_per_capita,0.34335626513131645,20260912
market_points,c,equal points,rank_correlation_parameter,-0.4275,planner_welfare_gap_per_capita,0.3638322641349679,20260912
market_points,d,private market,rank_correlation_parameter,-0.4275,scarce_access_gini,0.3254993955929192,20260912
market_points,d,equal points,rank_correlation_parameter,-0.4275,scarce_access_gini,0.0,20260912
market_points,c,private market,rank_correlation_parameter,-0.40374999999999994,planner_welfare_gap_per_capita,0.3497279104763136,20260912
market_points,c,equal points,rank_correlation_parameter,-0.40374999999999994,planner_welfare_gap_per_capita,0.3638322641349679,20260912
market_points,d,private market,rank_correlation_parameter,-0.40374999999999994,scarce_access_gini,0.3284138504426965,20260912
market_points,d,equal points,rank_correlation_parameter,-0.40374999999999994,scarce_access_gini,0.0,20260912
market_points,c,private market,rank_correlation_parameter,-0.3799999999999999,planner_welfare_gap_per_capita,0.35599420237177737,20260912
market_points,c,equal points,rank_correlation_parameter,-0.3799999999999999,planner_welfare_gap_per_capita,0.3638322641349679,20260912
market_points,d,private market,rank_correlation_parameter,-0.3799999999999999,scarce_access_gini,0.3312033632271608,20260912
market_points,d,equal points,rank_correlation_parameter,-0.3799999999999999,scarce_access_gini,0.0,20260912
market_points,c,private market,rank_correlation_parameter,-0.35624999999999996,planner_welfare_gap_per_capita,0.36216162317637896,20260912
market_points,c,equal points,rank_correlation_parameter,-0.35624999999999996,planner_welfare_gap_per_capita,0.3638322641349679,20260912
market_points,d,private market,rank_correlation_parameter,-0.35624999999999996,scarce_access_gini,0.3338801818680426,20260912
market_points,d,equal points,rank_correlation_parameter,-0.35624999999999996,scarce_access_gini,0.0,20260912
market_points,c,private market,rank_correlation_parameter,-0.3324999999999999,planner_welfare_gap_per_capita,0.368236705919037,20260912
market_points,c,equal points,rank_correlation_parameter,-0.3324999999999999,planner_welfare_gap_per_capita,0.3638322641349679,20260912
market_points,d,private market,rank_correlation_parameter,-0.3324999999999999,scarce_access_gini,0.336454379661395,20260912
market_points,d,equal points,rank_correlation_parameter,-0.3324999999999999,scarce_access_gini,0.0,20260912
market_points,c,private market,rank_correlation_parameter,-0.30874999999999997,planner_welfare_gap_per_capita,0.37422599797223743,20260912
market_points,c,equal points,rank_correlation_parameter,-0.30874999999999997,planner_welfare_gap_per_capita,0.3638322641349679,20260912
market_points,d,private market,rank_correlation_parameter,-0.30874999999999997,scarce_access_gini,0.33892862428399945,20260912
market_points,d,equal points,rank_correlation_parameter,-0.30874999999999997,scarce_access_gini,0.0,20260912
market_points,c,private market,rank_correlation_parameter,-0.2849999999999999,planner_welfare_gap_per_capita,0.38013603052656914,20260912
market_points,c,equal points,rank_correlation_parameter,-0.2849999999999999,planner_welfare_gap_per_capita,0.3638322641349679,20260912
market_points,d,private market,rank_correlation_parameter,-0.2849999999999999,scarce_access_gini,0.34131142680691,20260912
market_points,d,equal points,rank_correlation_parameter,-0.2849999999999999,scarce_access_gini,0.0,20260912
market_points,c,private market,rank_correlation_parameter,-0.26125,planner_welfare_gap_per_capita,0.3859732929838734,20260912
market_points,c,equal points,rank_correlation_parameter,-0.26125,planner_welfare_gap_per_capita,0.3638322641349679,20260912
market_points,d,private market,rank_correlation_parameter,-0.26125,scarce_access_gini,0.3436093669056828,20260912
market_points,d,equal points,rank_correlation_parameter,-0.26125,scarce_access_gini,0.0,20260912
market_points,c,private market,rank_correlation_parameter,-0.23749999999999993,planner_welfare_gap_per_capita,0.3917442115450906,20260912
market_points,c,equal points,rank_correlation_parameter,-0.23749999999999993,planner_welfare_gap_per_capita,0.3638322641349679,20260912
market_points,d,private market,rank_correlation_parameter,-0.23749999999999993,scarce_access_gini,0.3458282554325139,20260912
market_points,d,equal points,rank_correlation_parameter,-0.23749999999999993,scarce_access_gini,0.0,20260912
market_points,c,private market,rank_correlation_parameter,-0.21375,planner_welfare_gap_per_capita,0.3974551313960763,20260912
market_points,c,equal points,rank_correlation_parameter,-0.21375,planner_welfare_gap_per_capita,0.3638322641349679,20260912
market_points,d,private market,rank_correlation_parameter,-0.21375,scarce_access_gini,0.347975058021152,20260912
market_points,d,equal points,rank_correlation_parameter,-0.21375,scarce_access_gini,0.0,20260912
market_points,c,private market,rank_correlation_parameter,-0.18999999999999995,planner_welfare_gap_per_capita,0.40311230199727816,20260912
market_points,c,equal points,rank_correlation_parameter,-0.18999999999999995,planner_welfare_gap_per_capita,0.3638322641349679,20260912
market_points,d,private market,rank_correlation_parameter,-0.18999999999999995,scarce_access_gini,0.3500549123603183,20260912
market_points,d,equal points,rank_correlation_parameter,-0.18999999999999995,scarce_access_gini,0.0,20260912
market_points,c,private market,rank_correlation_parameter,-0.1662499999999999,planner_welfare_gap_per_capita,0.4087218650664448,20260912
market_points,c,equal points,rank_correlation_parameter,-0.1662499999999999,planner_welfare_gap_per_capita,0.3638322641349679,20260912
market_points,d,private market,rank_correlation_parameter,-0.1662499999999999,scarce_access_gini,0.35207286120875625,20260912
market_points,d,equal points,rank_correlation_parameter,-0.1662499999999999,scarce_access_gini,0.0,20260912
market_points,c,private market,rank_correlation_parameter,-0.14249999999999996,planner_welfare_gap_per_capita,0.4142898449114304,20260912
market_points,c,equal points,rank_correlation_parameter,-0.14249999999999996,planner_welfare_gap_per_capita,0.3638322641349679,20260912
market_points,d,private market,rank_correlation_parameter,-0.14249999999999996,scarce_access_gini,0.35403716715226985,20260912
market_points,d,equal points,rank_correlation_parameter,-0.14249999999999996,scarce_access_gini,0.0,20260912
market_points,c,private market,rank_correlation_parameter,-0.11874999999999991,planner_welfare_gap_per_capita,0.41982214082574365,20260912
market_points,c,equal points,rank_correlation_parameter,-0.11874999999999991,planner_welfare_gap_per_capita,0.3638322641349679,20260912
market_points,d,private market,rank_correlation_parameter,-0.11874999999999991,scarce_access_gini,0.35595557844652675,20260912
market_points,d,equal points,rank_correlation_parameter,-0.11874999999999991,scarce_access_gini,0.0,20260912
market_points,c,private market,rank_correlation_parameter,-0.09499999999999997,planner_welfare_gap_per_capita,0.42532452130511533,20260912
market_points,c,equal points,rank_correlation_parameter,-0.09499999999999997,planner_welfare_gap_per_capita,0.3638322641349679,20260912
market_points,d,private market,rank_correlation_parameter,-0.09499999999999997,scarce_access_gini,0.3578302484262433,20260912
market_points,d,equal points,rank_correlation_parameter,-0.09499999999999997,scarce_access_gini,0.0,20260912
market_points,c,private market,rank_correlation_parameter,-0.07124999999999992,planner_welfare_gap_per_capita,0.43080261988092683,20260912
market_points,c,equal points,rank_correlation_parameter,-0.07124999999999992,planner_welfare_gap_per_capita,0.3638322641349679,20260912
market_points,d,private market,rank_correlation_parameter,-0.07124999999999992,scarce_access_gini,0.35966094795339243,20260912
market_points,d,equal points,rank_correlation_parameter,-0.07124999999999992,scarce_access_gini,0.0,20260912
market_points,c,private market,rank_correlation_parameter,-0.04749999999999999,planner_welfare_gap_per_capita,0.43626193239728933,20260912
market_points,c,equal points,rank_correlation_parameter,-0.04749999999999999,planner_welfare_gap_per_capita,0.3638322641349679,20260912
market_points,d,private market,rank_correlation_parameter,-0.04749999999999999,scarce_access_gini,0.3614532196537306,20260912
market_points,d,equal points,rank_correlation_parameter,-0.04749999999999999,scarce_access_gini,0.0,20260912
market_points,c,private market,rank_correlation_parameter,-0.023749999999999938,planner_welfare_gap_per_capita,0.44170781558409533,20260912
market_points,c,equal points,rank_correlation_parameter,-0.023749999999999938,planner_welfare_gap_per_capita,0.3638322641349679,20260912
market_points,d,private market,rank_correlation_parameter,-0.023749999999999938,scarce_access_gini,0.36321155361500823,20260912
market_points,d,equal points,rank_correlation_parameter,-0.023749999999999938,scarce_access_gini,0.0,20260912
market_points,c,private market,rank_correlation_parameter,0.0,planner_welfare_gap_per_capita,0.4471454867994268,20260912
market_points,c,equal points,rank_correlation_parameter,0.0,planner_welfare_gap_per_capita,0.3638322641349679,20260912
market_points,d,private market,rank_correlation_parameter,0.0,scarce_access_gini,0.36494767474937473,20260912
market_points,d,equal points,rank_correlation_parameter,0.0,scarce_access_gini,0.0,20260912
market_points,c,private market,rank_correlation_parameter,0.02375000000000005,planner_welfare_gap_per_capita,0.4525800248320387,20260912
market_points,c,equal points,rank_correlation_parameter,0.02375000000000005,planner_welfare_gap_per_capita,0.3638322641349679,20260912
market_points,d,private market,rank_correlation_parameter,0.02375000000000005,scarce_access_gini,0.3666645160963954,20260912
market_points,d,equal points,rank_correlation_parameter,0.02375000000000005,scarce_access_gini,0.0,20260912
market_points,c,private market,rank_correlation_parameter,0.0475000000000001,planner_welfare_gap_per_capita,0.45801637166891795,20260912
market_points,c,equal points,rank_correlation_parameter,0.0475000000000001,planner_welfare_gap_per_capita,0.3638322641349679,20260912
market_points,d,private market,rank_correlation_parameter,0.0475000000000001,scarce_access_gini,0.36836613652675776,20260912
market_points,d,equal points,rank_correlation_parameter,0.0475000000000001,scarce_access_gini,0.0,20260912
market_points,c,private market,rank_correlation_parameter,0.07125000000000004,planner_welfare_gap_per_capita,0.4634593351446189,20260912
market_points,c,equal points,rank_correlation_parameter,0.07125000000000004,planner_welfare_gap_per_capita,0.3638322641349679,20260912
market_points,d,private market,rank_correlation_parameter,0.07125000000000004,scarce_access_gini,0.37005189213770096,20260912
market_points,d,equal points,rank_correlation_parameter,0.07125000000000004,scarce_access_gini,0.0,20260912
market_points,c,private market,rank_correlation_parameter,0.09499999999999997,planner_welfare_gap_per_capita,0.46891359239865865,20260912
market_points,c,equal points,rank_correlation_parameter,0.09499999999999997,planner_welfare_gap_per_capita,0.3638322641349679,20260912
market_points,d,private market,rank_correlation_parameter,0.09499999999999997,scarce_access_gini,0.37173094842708104,20260912
market_points,d,equal points,rank_correlation_parameter,0.09499999999999997,scarce_access_gini,0.0,20260912
market_points,c,private market,rank_correlation_parameter,0.11875000000000013,planner_welfare_gap_per_capita,0.4743836940750726,20260912
market_points,c,equal points,rank_correlation_parameter,0.11875000000000013,planner_welfare_gap_per_capita,0.3638322641349679,20260912
market_points,d,private market,rank_correlation_parameter,0.11875000000000013,scarce_access_gini,0.3734014510086197,20260912
market_points,d,equal points,rank_correlation_parameter,0.11875000000000013,scarce_access_gini,0.0,20260912
market_points,c,private market,rank_correlation_parameter,0.14250000000000007,planner_welfare_gap_per_capita,0.4798740692045956,20260912
market_points,c,equal points,rank_correlation_parameter,0.14250000000000007,planner_welfare_gap_per_capita,0.3638322641349679,20260912
market_points,d,private market,rank_correlation_parameter,0.14250000000000007,scarce_access_gini,0.37507284474474123,20260912
market_points,d,equal points,rank_correlation_parameter,0.14250000000000007,scarce_access_gini,0.0,20260912
market_points,c,private market,rank_correlation_parameter,0.16625,planner_welfare_gap_per_capita,0.48538903071511263,20260912
market_points,c,equal points,rank_correlation_parameter,0.16625,planner_welfare_gap_per_capita,0.3638322641349679,20260912
market_points,d,private market,rank_correlation_parameter,0.16625,scarce_access_gini,0.3767475180914481,20260912
market_points,d,equal points,rank_correlation_parameter,0.16625,scarce_access_gini,0.0,20260912
market_points,c,private market,rank_correlation_parameter,0.19000000000000017,planner_welfare_gap_per_capita,0.4909327815202683,20260912
market_points,c,equal points,rank_correlation_parameter,0.19000000000000017,planner_welfare_gap_per_capita,0.3638322641349679,20260912
market_points,d,private market,rank_correlation_parameter,0.19000000000000017,scarce_access_gini,0.37843597682091984,20260912
market_points,d,equal points,rank_correlation_parameter,0.19000000000000017,scarce_access_gini,0.0,20260912
market_points,c,private market,rank_correlation_parameter,0.2137500000000001,planner_welfare_gap_per_capita,0.49650942113964924,20260912
market_points,c,equal points,rank_correlation_parameter,0.2137500000000001,planner_welfare_gap_per_capita,0.3638322641349679,20260912
market_points,d,private market,rank_correlation_parameter,0.2137500000000001,scarce_access_gini,0.3801343873743317,20260912
market_points,d,equal points,rank_correlation_parameter,0.2137500000000001,scarce_access_gini,0.0,20260912
market_points,c,private market,rank_correlation_parameter,0.23750000000000004,planner_welfare_gap_per_capita,0.5021229528069888,20260912
market_points,c,equal points,rank_correlation_parameter,0.23750000000000004,planner_welfare_gap_per_capita,0.3638322641349679,20260912
market_points,d,private market,rank_correlation_parameter,0.23750000000000004,scarce_access_gini,0.3818463271985597,20260912
market_points,d,equal points,rank_correlation_parameter,0.23750000000000004,scarce_access_gini,0.0,20260912
market_points,c,private market,rank_correlation_parameter,0.26125,planner_welfare_gap_per_capita,0.5077772910255801,20260912
market_points,c,equal points,rank_correlation_parameter,0.26125,planner_welfare_gap_per_capita,0.3638322641349679,20260912
market_points,d,private market,rank_correlation_parameter,0.26125,scarce_access_gini,0.3835678153966304,20260912
market_points,d,equal points,rank_correlation_parameter,0.26125,scarce_access_gini,0.0,20260912
market_points,c,private market,rank_correlation_parameter,0.28500000000000014,planner_welfare_gap_per_capita,0.5134762695328017,20260912
market_points,c,equal points,rank_correlation_parameter,0.28500000000000014,planner_welfare_gap_per_capita,0.3638322641349679,20260912
market_points,d,private market,rank_correlation_parameter,0.28500000000000014,scarce_access_gini,0.385296432835885,20260912
market_points,d,equal points,rank_correlation_parameter,0.28500000000000014,scarce_access_gini,0.0,20260912
market_points,c,private market,rank_correlation_parameter,0.3087500000000001,planner_welfare_gap_per_capita,0.5192236496385897,20260912
market_points,c,equal points,rank_correlation_parameter,0.3087500000000001,planner_welfare_gap_per_capita,0.3638322641349679,20260912
market_points,d,private market,rank_correlation_parameter,0.3087500000000001,scarce_access_gini,0.3870407388886841,20260912
market_points,d,equal points,rank_correlation_parameter,0.3087500000000001,scarce_access_gini,0.0,20260912
market_points,c,private market,rank_correlation_parameter,0.3325,planner_welfare_gap_per_capita,0.5250231289061872,20260912
market_points,c,equal points,rank_correlation_parameter,0.3325,planner_welfare_gap_per_capita,0.3638322641349679,20260912
market_points,d,private market,rank_correlation_parameter,0.3325,scarce_access_gini,0.3888043706831717,20260912
market_points,d,equal points,rank_correlation_parameter,0.3325,scarce_access_gini,0.0,20260912
market_points,c,private market,rank_correlation_parameter,0.35624999999999996,planner_welfare_gap_per_capita,0.5308783501479706,20260912
market_points,c,equal points,rank_correlation_parameter,0.35624999999999996,planner_welfare_gap_per_capita,0.3638322641349679,20260912
market_points,d,private market,rank_correlation_parameter,0.35624999999999996,scarce_access_gini,0.3905895583352193,20260912
market_points,d,equal points,rank_correlation_parameter,0.35624999999999996,scarce_access_gini,0.0,20260912
market_points,c,private market,rank_correlation_parameter,0.3800000000000001,planner_welfare_gap_per_capita,0.5367929107151471,20260912
market_points,c,equal points,rank_correlation_parameter,0.3800000000000001,planner_welfare_gap_per_capita,0.3638322641349679,20260912
market_points,d,private market,rank_correlation_parameter,0.3800000000000001,scarce_access_gini,0.39240224624198006,20260912
market_points,d,equal points,rank_correlation_parameter,0.3800000000000001,scarce_access_gini,0.0,20260912
market_points,c,private market,rank_correlation_parameter,0.40375000000000005,planner_welfare_gap_per_capita,0.5427703720683913,20260912
market_points,c,equal points,rank_correlation_parameter,0.40375000000000005,planner_welfare_gap_per_capita,0.3638322641349679,20260912
market_points,d,private market,rank_correlation_parameter,0.40375000000000005,scarce_access_gini,0.3942545313993379,20260912
market_points,d,equal points,rank_correlation_parameter,0.40375000000000005,scarce_access_gini,0.0,20260912
market_points,c,private market,rank_correlation_parameter,0.4275,planner_welfare_gap_per_capita,0.5488142696280578,20260912
market_points,c,equal points,rank_correlation_parameter,0.4275,planner_welfare_gap_per_capita,0.3638322641349679,20260912
market_points,d,private market,rank_correlation_parameter,0.4275,scarce_access_gini,0.39614195642355093,20260912
market_points,d,equal points,rank_correlation_parameter,0.4275,scarce_access_gini,0.0,20260912
market_points,c,private market,rank_correlation_parameter,0.45125000000000015,planner_welfare_gap_per_capita,0.5549281229189895,20260912
market_points,c,equal points,rank_correlation_parameter,0.45125000000000015,planner_welfare_gap_per_capita,0.3638322641349679,20260912
market_points,d,private market,rank_correlation_parameter,0.45125000000000015,scarce_access_gini,0.398071132852461,20260912
market_points,d,equal points,rank_correlation_parameter,0.45125000000000015,scarce_access_gini,0.0,20260912
market_points,c,private market,rank_correlation_parameter,0.4750000000000001,planner_welfare_gap_per_capita,0.5611154460482062,20260912
market_points,c,equal points,rank_correlation_parameter,0.4750000000000001,planner_welfare_gap_per_capita,0.3638322641349679,20260912
market_points,d,private market,rank_correlation_parameter,0.4750000000000001,scarce_access_gini,0.4000381358171951,20260912
market_points,d,equal points,rank_correlation_parameter,0.4750000000000001,scarce_access_gini,0.0,20260912
market_points,c,private market,rank_correlation_parameter,0.49875,planner_welfare_gap_per_capita,0.5673797585870621,20260912
market_points,c,equal points,rank_correlation_parameter,0.49875,planner_welfare_gap_per_capita,0.3638322641349679,20260912
market_points,d,private market,rank_correlation_parameter,0.49875,scarce_access_gini,0.40203781848302184,20260912
market_points,d,equal points,rank_correlation_parameter,0.49875,scarce_access_gini,0.0,20260912
market_points,c,private market,rank_correlation_parameter,0.5225,planner_welfare_gap_per_capita,0.5737245969773981,20260912
market_points,c,equal points,rank_correlation_parameter,0.5225,planner_welfare_gap_per_capita,0.3638322641349679,20260912
market_points,d,private market,rank_correlation_parameter,0.5225,scarce_access_gini,0.40407066735592834,20260912
market_points,d,equal points,rank_correlation_parameter,0.5225,scarce_access_gini,0.0,20260912
market_points,c,private market,rank_correlation_parameter,0.5462500000000001,planner_welfare_gap_per_capita,0.5801535266507581,20260912
market_points,c,equal points,rank_correlation_parameter,0.5462500000000001,planner_welfare_gap_per_capita,0.3638322641349679,20260912
market_points,d,private market,rank_correlation_parameter,0.5462500000000001,scarce_access_gini,0.40614237651068796,20260912
market_points,d,equal points,rank_correlation_parameter,0.5462500000000001,scarce_access_gini,0.0,20260912
market_points,c,private market,rank_correlation_parameter,0.5700000000000001,planner_welfare_gap_per_capita,0.5866701551515786,20260912
market_points,c,equal points,rank_correlation_parameter,0.5700000000000001,planner_welfare_gap_per_capita,0.3638322641349679,20260912
market_points,d,private market,rank_correlation_parameter,0.5700000000000001,scarce_access_gini,0.4082455329901384,20260912
market_points,d,equal points,rank_correlation_parameter,0.5700000000000001,scarce_access_gini,0.0,20260912
market_points,c,private market,rank_correlation_parameter,0.59375,planner_welfare_gap_per_capita,0.5932781467060586,20260912
market_points,c,equal points,rank_correlation_parameter,0.59375,planner_welfare_gap_per_capita,0.3638322641349679,20260912
market_points,d,private market,rank_correlation_parameter,0.59375,scarce_access_gini,0.4103765827151053,20260912
market_points,d,equal points,rank_correlation_parameter,0.59375,scarce_access_gini,0.0,20260912
market_points,c,private market,rank_correlation_parameter,0.6175000000000002,planner_welfare_gap_per_capita,0.5999812389046885,20260912
market_points,c,equal points,rank_correlation_parameter,0.6175000000000002,planner_welfare_gap_per_capita,0.3638322641349679,20260912
market_points,d,private market,rank_correlation_parameter,0.6175000000000002,scarce_access_gini,0.4125300901641364,20260912
market_points,d,equal points,rank_correlation_parameter,0.6175000000000002,scarce_access_gini,0.0,20260912
market_points,c,private market,rank_correlation_parameter,0.6412500000000001,planner_welfare_gap_per_capita,0.6067832625112489,20260912
market_points,c,equal points,rank_correlation_parameter,0.6412500000000001,planner_welfare_gap_per_capita,0.3638322641349679,20260912
market_points,d,private market,rank_correlation_parameter,0.6412500000000001,scarce_access_gini,0.4147147724269922,20260912
market_points,d,equal points,rank_correlation_parameter,0.6412500000000001,scarce_access_gini,0.0,20260912
market_points,c,private market,rank_correlation_parameter,0.665,planner_welfare_gap_per_capita,0.6136881659461576,20260912
market_points,c,equal points,rank_correlation_parameter,0.665,planner_welfare_gap_per_capita,0.3638322641349679,20260912
market_points,d,private market,rank_correlation_parameter,0.665,scarce_access_gini,0.41692716770372185,20260912
market_points,d,equal points,rank_correlation_parameter,0.665,scarce_access_gini,0.0,20260912
market_points,c,private market,rank_correlation_parameter,0.68875,planner_welfare_gap_per_capita,0.6207000468398873,20260912
market_points,c,equal points,rank_correlation_parameter,0.68875,planner_welfare_gap_per_capita,0.3638322641349679,20260912
market_points,d,private market,rank_correlation_parameter,0.68875,scarce_access_gini,0.41916862592534493,20260912
market_points,d,equal points,rank_correlation_parameter,0.68875,scarce_access_gini,0.0,20260912
market_points,c,private market,rank_correlation_parameter,0.7125000000000001,planner_welfare_gap_per_capita,0.6278231944287097,20260912
market_points,c,equal points,rank_correlation_parameter,0.7125000000000001,planner_welfare_gap_per_capita,0.3638322641349679,20260912
market_points,d,private market,rank_correlation_parameter,0.7125000000000001,scarce_access_gini,0.42143565560016827,20260912
market_points,d,equal points,rank_correlation_parameter,0.7125000000000001,scarce_access_gini,0.0,20260912
market_points,c,private market,rank_correlation_parameter,0.7362500000000001,planner_welfare_gap_per_capita,0.6350621488640189,20260912
market_points,c,equal points,rank_correlation_parameter,0.7362500000000001,planner_welfare_gap_per_capita,0.3638322641349679,20260912
market_points,d,private market,rank_correlation_parameter,0.7362500000000001,scarce_access_gini,0.42372093873641187,20260912
market_points,d,equal points,rank_correlation_parameter,0.7362500000000001,scarce_access_gini,0.0,20260912
market_points,c,private market,rank_correlation_parameter,0.76,planner_welfare_gap_per_capita,0.6424217874755,20260912
market_points,c,equal points,rank_correlation_parameter,0.76,planner_welfare_gap_per_capita,0.3638322641349679,20260912
market_points,d,private market,rank_correlation_parameter,0.76,scarce_access_gini,0.42603436220013113,20260912
market_points,d,equal points,rank_correlation_parameter,0.76,scarce_access_gini,0.0,20260912
market_points,c,private market,rank_correlation_parameter,0.7837500000000002,planner_welfare_gap_per_capita,0.6499074551533706,20260912
market_points,c,equal points,rank_correlation_parameter,0.7837500000000002,planner_welfare_gap_per_capita,0.3638322641349679,20260912
market_points,d,private market,rank_correlation_parameter,0.7837500000000002,scarce_access_gini,0.4283763072415928,20260912
market_points,d,equal points,rank_correlation_parameter,0.7837500000000002,scarce_access_gini,0.0,20260912
market_points,c,private market,rank_correlation_parameter,0.8075000000000001,planner_welfare_gap_per_capita,0.6575251694148584,20260912
market_points,c,equal points,rank_correlation_parameter,0.8075000000000001,planner_welfare_gap_per_capita,0.3638322641349679,20260912
market_points,d,private market,rank_correlation_parameter,0.8075000000000001,scarce_access_gini,0.4307391400816718,20260912
market_points,d,equal points,rank_correlation_parameter,0.8075000000000001,scarce_access_gini,0.0,20260912
market_points,c,private market,rank_correlation_parameter,0.83125,planner_welfare_gap_per_capita,0.6652819573797303,20260912
market_points,c,equal points,rank_correlation_parameter,0.83125,planner_welfare_gap_per_capita,0.3638322641349679,20260912
market_points,d,private market,rank_correlation_parameter,0.83125,scarce_access_gini,0.4331249275787387,20260912
market_points,d,equal points,rank_correlation_parameter,0.83125,scarce_access_gini,0.0,20260912
market_points,c,private market,rank_correlation_parameter,0.855,planner_welfare_gap_per_capita,0.6731864387217233,20260912
market_points,c,equal points,rank_correlation_parameter,0.855,planner_welfare_gap_per_capita,0.3638322641349679,20260912
market_points,d,private market,rank_correlation_parameter,0.855,scarce_access_gini,0.43552600154566506,20260912
market_points,d,equal points,rank_correlation_parameter,0.855,scarce_access_gini,0.0,20260912
market_points,c,private market,rank_correlation_parameter,0.8787500000000001,planner_welfare_gap_per_capita,0.6812499009073584,20260912
market_points,c,equal points,rank_correlation_parameter,0.8787500000000001,planner_welfare_gap_per_capita,0.3638322641349679,20260912
market_points,d,private market,rank_correlation_parameter,0.8787500000000001,scarce_access_gini,0.43794168251864213,20260912
market_points,d,equal points,rank_correlation_parameter,0.8787500000000001,scarce_access_gini,0.0,20260912
market_points,c,private market,rank_correlation_parameter,0.9025000000000001,planner_welfare_gap_per_capita,0.6894884577399136,20260912
market_points,c,equal points,rank_correlation_parameter,0.9025000000000001,planner_welfare_gap_per_capita,0.3638322641349679,20260912
market_points,d,private market,rank_correlation_parameter,0.9025000000000001,scarce_access_gini,0.44037380602806914,20260912
market_points,d,equal points,rank_correlation_parameter,0.9025000000000001,scarce_access_gini,0.0,20260912
market_points,c,private market,rank_correlation_parameter,0.92625,planner_welfare_gap_per_capita,0.6979279317507701,20260912
market_points,c,equal points,rank_correlation_parameter,0.92625,planner_welfare_gap_per_capita,0.3638322641349679,20260912
market_points,d,private market,rank_correlation_parameter,0.92625,scarce_access_gini,0.4428342040862906,20260912
market_points,d,equal points,rank_correlation_parameter,0.92625,scarce_access_gini,0.0,20260912
market_points,c,private market,rank_correlation_parameter,0.95,planner_welfare_gap_per_capita,0.7066171202675664,20260912
market_points,c,equal points,rank_correlation_parameter,0.95,planner_welfare_gap_per_capita,0.3638322641349679,20260912
market_points,d,private market,rank_correlation_parameter,0.95,scarce_access_gini,0.4453544554531638,20260912
market_points,d,equal points,rank_correlation_parameter,0.95,scarce_access_gini,0.0,20260912


==> supplement/requirements.txt <==
numpy>=2.0


==> supplement/summary_metrics.csv <==
metric,value
soft_price_rho_0_6_start,3.765680297585914
soft_price_rho_0_6_end,0.049850299650000096
soft_price_change_rho_0_6,-3.7158299979359137
soft_price_rho_1_start,3.333333333333333
soft_price_rho_1_end,3.3333333333333313
soft_price_change_rho_1,-1.7763568394002505e-15
soft_price_rho_1_8_start,2.7811047104418174
soft_price_rho_1_8_end,9.912321748337677
soft_price_change_rho_1_8,7.131217037895859
negative_alignment_gini_start,3.1901564723213483e-17
negative_alignment_gini_end,0.11725
negative_alignment_gini_change,0.11724999999999997
positive_alignment_gini_start,0.2345
positive_alignment_gini_end,0.11725
positive_alignment_gini_change,-0.11725
cd_compute_rent_start,64.2802807077004
cd_compute_rent_end,3.7784052313020656e-06
cd_compute_rent_ratio_end_start,5.8780160722749225e-08
capacity_compute_rent_start,445.49612829687914
capacity_compute_rent_end,606.5274466513141
capacity_compute_rent_ratio_end_start,1.3614651354436094
cd_ownership_transmission_end,1.88920262890764e-09
capacity_ownership_transmission_end,0.3032643298543167
cash_min_x,2.0
inkind_min_x_at_max_g,5.0
inkind_welfare_loss_at_max_g,0.16719221987829275
market_loss_at_negative_alignment,0.17191513216573562
market_loss_at_positive_alignment,0.7066171202675664
equal_points_loss,0.3638322641349679
market_points_approx_crossing_rho,-0.35624999999999996
record_count,3490

